Formally Verifying Analog Neural Networks Under Process Variations Using Polynomial Zonotopes

Analog neural networks are gaining attention due to their efficiency in terms of power consumption and processing speed. However, since analog neural networks are implemented as physical circuits, they are highly sensitive to manufacturing process variations, which can cause large deviations from the nominal model. We present a polynomial-based model that resembles the performance of the neuron circuit under process variations. This model is formally verified via reachability analysis using polynomial zonotopes, thus avoiding conventional, time-consuming Monte Carlo simulations. We evaluate our proposed verification approach on three different datasets and on fully-connected and convolutional analog neural networks. Our experimental results confirm the effectiveness of our verification approach by reducing the verification time from up to a day to seconds while enclosing up to 99% of the variation samples.

==> figures/Process_params1/part_a_histogram.csv <==
Values ,histogram2D(_statGetWaveform( "value(IS(\"/Rx1/PLUS\") 5e-08)" nil ?resDbFile axlGetHistoryResults(axlGetCurrentHistory(_vivaGetSessionName())) ?testName "Yasmin:Relu_1Input2:1" ?filtPointsList "" ) 10 "standard" "stddev" t t)
51.972442E-9,4
52.059921E-9,246
52.060830E-9,298
52.080679E-9,450
52.081809E-9,99
52.091633E-9,80
52.095441E-9,89
52.097859E-9,396
52.109846E-9,204
52.125740E-9,476
52.130492E-9,436
52.133245E-9,548
52.143495E-9,546
52.149986E-9,633
52.162336E-9,605
52.169261E-9,55
52.171579E-9,363
52.179333E-9,551
52.188129E-9,50
52.189444E-9,329
52.190029E-9,103
52.190626E-9,203
52.195115E-9,489
52.196337E-9,48
52.197502E-9,647
52.197828E-9,472
52.200181E-9,492
52.202615E-9,145
52.208065E-9,236
52.209422E-9,261
52.209753E-9,101
52.210099E-9,254
52.213038E-9,149
52.213257E-9,356
52.216418E-9,205
52.216748E-9,296
52.216775E-9,8
52.218376E-9,290
52.221644E-9,383
52.229674E-9,113
52.235229E-9,557
52.235629E-9,335
52.236440E-9,98
52.236642E-9,640
52.237213E-9,292
52.238579E-9,401
52.245789E-9,200
52.247819E-9,212
52.249181E-9,464
52.251578E-9,590
52.253377E-9,92
52.255963E-9,440
52.256898E-9,672
52.258652E-9,345
52.259328E-9,487
52.260663E-9,46
52.261245E-9,56
52.262128E-9,214
52.262844E-9,257
52.263110E-9,366
52.265683E-9,188
52.265970E-9,481
52.266530E-9,349
52.268280E-9,531
52.274351E-9,122
52.274652E-9,680
52.278226E-9,423
52.280937E-9,206
52.281652E-9,555
52.281948E-9,682
52.289795E-9,337
52.290714E-9,306
52.291852E-9,406
52.294534E-9,652
52.297429E-9,342
52.297498E-9,129
52.298942E-9,12
52.300555E-9,328
52.301109E-9,301
52.302865E-9,395
52.303173E-9,553
52.304226E-9,357
52.304276E-9,673
52.305116E-9,336
52.305726E-9,315
52.308270E-9,547
52.308819E-9,437
52.309039E-9,78
52.311561E-9,94
52.316402E-9,405
52.317793E-9,508
52.318503E-9,402
52.318668E-9,458
52.319400E-9,627
52.321045E-9,449
52.322151E-9,196
52.322467E-9,161
52.323627E-9,586
52.324051E-9,252
52.324107E-9,419
52.325957E-9,446
52.326319E-9,537
52.333949E-9,429
52.334773E-9,499
52.335202E-9,432
52.335320E-9,351
52.337669E-9,505
52.337984E-9,644
52.339223E-9,52
52.340385E-9,601
52.341054E-9,65
52.343000E-9,144
52.345220E-9,16
52.346385E-9,183
52.347046E-9,580
52.348637E-9,676
52.349182E-9,91
52.349397E-9,66
52.349623E-9,415
52.352962E-9,87
52.353395E-9,193
52.353850E-9,410
52.355292E-9,132
52.356395E-9,226
52.356460E-9,404
52.356777E-9,588
52.362186E-9,157
52.363789E-9,307
52.364336E-9,684
52.364692E-9,545
52.364905E-9,6
52.365041E-9,471
52.365310E-9,433
52.365420E-9,53
52.366160E-9,250
52.367073E-9,179
52.367186E-9,424
52.367979E-9,387
52.368010E-9,339
52.369069E-9,527
52.369625E-9,611
52.371018E-9,560
52.372077E-9,213
52.378585E-9,411
52.379548E-9,664
52.380171E-9,414
52.381298E-9,140
52.381872E-9,570
52.382249E-9,218
52.383431E-9,393
52.386164E-9,2
52.386334E-9,540
52.390029E-9,310
52.390245E-9,30
52.390331E-9,595
52.390548E-9,198
52.390647E-9,73
52.390736E-9,268
52.391059E-9,244
52.391502E-9,60
52.393732E-9,180
52.396750E-9,569
52.396944E-9,660
52.397899E-9,488
52.398459E-9,600
52.398464E-9,96
52.398869E-9,59
52.398870E-9,3
52.399862E-9,443
52.400600E-9,376
52.401077E-9,11
52.401645E-9,278
52.401721E-9,671
52.404423E-9,62
52.405432E-9,617
52.406592E-9,513
52.408093E-9,539
52.408752E-9,23
52.409232E-9,353
52.411790E-9,468
52.411791E-9,314
52.413553E-9,311
52.414741E-9,134
52.415014E-9,128
52.415783E-9,663
52.415922E-9,561
52.416578E-9,304
52.416739E-9,219
52.417115E-9,491
52.417233E-9,187
52.419524E-9,251
52.419804E-9,275
52.419847E-9,608
52.421291E-9,248
52.422229E-9,596
52.423118E-9,635
52.426496E-9,230
52.427670E-9,589
52.427857E-9,462
52.435286E-9,233
52.435755E-9,300
52.436278E-9,484
52.436402E-9,58
52.438069E-9,115
52.439133E-9,522
52.439802E-9,456
52.440050E-9,480
52.442211E-9,622
52.445152E-9,119
52.447828E-9,510
52.449945E-9,452
52.451003E-9,243
52.451280E-9,27
52.451387E-9,44
52.451484E-9,127
52.451782E-9,69
52.452247E-9,583
52.453251E-9,656
52.455341E-9,361
52.457443E-9,167
52.457450E-9,362
52.457483E-9,444
52.457681E-9,576
52.461157E-9,653
52.461549E-9,217
52.463878E-9,242
52.468053E-9,118
52.469639E-9,162
52.470718E-9,390
52.471141E-9,445
52.472015E-9,77
52.472529E-9,322
52.473138E-9,526
52.473609E-9,227
52.477041E-9,277
52.477804E-9,340
52.480400E-9,572
52.484865E-9,234
52.486161E-9,282
52.488256E-9,375
52.490448E-9,165
52.490559E-9,256
52.491823E-9,106
52.491861E-9,35
52.493085E-9,455
52.495869E-9,369
52.499250E-9,536
52.499493E-9,592
52.501134E-9,259
52.501791E-9,636
52.504110E-9,649
52.504312E-9,400
52.504484E-9,604
52.504730E-9,343
52.505788E-9,475
52.512808E-9,506
52.514643E-9,320
52.514973E-9,164
52.516184E-9,659
52.519396E-9,274
52.521826E-9,229
52.522123E-9,463
52.525162E-9,271
52.526193E-9,563
52.526982E-9,19
52.528543E-9,628
52.530926E-9,294
52.532886E-9,516
52.532904E-9,131
52.535789E-9,147
52.537723E-9,643
52.539196E-9,169
52.540007E-9,18
52.540689E-9,529
52.542215E-9,102
52.542977E-9,42
52.543451E-9,285
52.543644E-9,287
52.544439E-9,344
52.545149E-9,502
52.546464E-9,197
52.546486E-9,29
52.547393E-9,159
52.549482E-9,288
52.550499E-9,40
52.552372E-9,495
52.553843E-9,110
52.555328E-9,625
52.557157E-9,670
52.557493E-9,372
52.559423E-9,367
52.561273E-9,265
52.562290E-9,72
52.562484E-9,501
52.563266E-9,614
52.563648E-9,141
52.563787E-9,303
52.564796E-9,228
52.565872E-9,619
52.566080E-9,377
52.567698E-9,182
52.567785E-9,530
52.569239E-9,578
52.572415E-9,155
52.572754E-9,240
52.573478E-9,295
52.575448E-9,276
52.577149E-9,371
52.577721E-9,565
52.579310E-9,454
52.580857E-9,675
52.582403E-9,137
52.584104E-9,632
52.589283E-9,483
52.596029E-9,579
52.596209E-9,418
52.598118E-9,86
52.599056E-9,321
52.601400E-9,178
52.603133E-9,28
52.603511E-9,139
52.604399E-9,45
52.604974E-9,381
52.605951E-9,354
52.606051E-9,535
52.606493E-9,618
52.609717E-9,153
52.610866E-9,624
52.614086E-9,33
52.617777E-9,171
52.620649E-9,280
52.622951E-9,620
52.623107E-9,79
52.623443E-9,370
52.623576E-9,31
52.626380E-9,289
52.631076E-9,515
52.632446E-9,679
52.634942E-9,220
52.638490E-9,263
52.638504E-9,38
52.639538E-9,385
52.642371E-9,269
52.643284E-9,388
52.643693E-9,591
52.645954E-9,148
52.646707E-9,121
52.653757E-9,222
52.654251E-9,626
52.656363E-9,500
52.656707E-9,598
52.656712E-9,514
52.656716E-9,192
52.656731E-9,283
52.657225E-9,511
52.658176E-9,612
52.665027E-9,503
52.666073E-9,391
52.667014E-9,20
52.668023E-9,232
52.668590E-9,431
52.669939E-9,136
52.674036E-9,639
52.675308E-9,114
52.676475E-9,235
52.679144E-9,365
52.680009E-9,461
52.680439E-9,509
52.682909E-9,22
52.683270E-9,313
52.684707E-9,621
52.691118E-9,581
52.694874E-9,610
52.697242E-9,386
52.699190E-9,191
52.699226E-9,567
52.704801E-9,417
52.710755E-9,173
52.712747E-9,368
52.712912E-9,470
52.714713E-9,32
52.716053E-9,571
52.717479E-9,507
52.719171E-9,249
52.719596E-9,474
52.720406E-9,151
52.722309E-9,426
52.722904E-9,163
52.729303E-9,84
52.730378E-9,665
52.731345E-9,413
52.732589E-9,231
52.733388E-9,373
52.733715E-9,109
52.734820E-9,284
52.737564E-9,286
52.746637E-9,398
52.750187E-9,36
52.750472E-9,615
52.752898E-9,389
52.753938E-9,504
52.754962E-9,623
52.758144E-9,650
52.758433E-9,112
52.760789E-9,319
52.761890E-9,266
52.762785E-9,195
52.762907E-9,10
52.763340E-9,281
52.771085E-9,603
52.772956E-9,616
52.773057E-9,428
52.773268E-9,317
52.774888E-9,309
52.776555E-9,273
52.776589E-9,175
52.777362E-9,646
52.778982E-9,613
52.783993E-9,574
52.786034E-9,225
52.794392E-9,25
52.801526E-9,241
52.802538E-9,392
52.802605E-9,394
52.804055E-9,124
52.804315E-9,678
52.804432E-9,525
52.805027E-9,17
52.805367E-9,166
52.809219E-9,15
52.810085E-9,585
52.810467E-9,584
52.812071E-9,497
52.812772E-9,325
52.814221E-9,331
52.814853E-9,327
52.825015E-9,39
52.827083E-9,374
52.827591E-9,575
52.828815E-9,517
52.833342E-9,642
52.836451E-9,577
52.837705E-9,172
52.840069E-9,264
52.845241E-9,568
52.851694E-9,107
52.855455E-9,533
52.856856E-9,133
52.858337E-9,34
52.858529E-9,37
52.862489E-9,170
52.863490E-9,486
52.871405E-9,566
52.878357E-9,607
52.879835E-9,379
52.883175E-9,519
52.887312E-9,326
52.887600E-9,512
52.898125E-9,258
52.900718E-9,422
52.902158E-9,26
52.912580E-9,189
52.915001E-9,630
52.921181E-9,457
52.922119E-9,435
52.922235E-9,174
52.926030E-9,606
52.931803E-9,168
52.933811E-9,380
52.933887E-9,71
52.940912E-9,521
52.942445E-9,305
52.946532E-9,176
52.949558E-9,332
52.950810E-9,542
52.954327E-9,347
52.955347E-9,544
52.959878E-9,302
52.961951E-9,67
52.964447E-9,156
52.969171E-9,524
52.971057E-9,7
52.972938E-9,126
52.976211E-9,43
52.976436E-9,224
52.980787E-9,466
52.985217E-9,662
52.986095E-9,459
52.989752E-9,378
52.990489E-9,154
52.991552E-9,582
52.992615E-9,83
52.998444E-9,485
52.999482E-9,677
53.007867E-9,453
53.010876E-9,160
53.011928E-9,291
53.013235E-9,490
53.016696E-9,434
53.018024E-9,359
53.023123E-9,518
53.023789E-9,674
53.028622E-9,210
53.035452E-9,239
53.036067E-9,111
53.036106E-9,355
53.055617E-9,599
53.057689E-9,41
53.057897E-9,185
53.058237E-9,477
53.061499E-9,76
53.067696E-9,564
53.074796E-9,346
53.075584E-9,221
53.089521E-9,85
53.092414E-9,297
53.093005E-9,669
53.103568E-9,350
53.106541E-9,181
53.108543E-9,654
53.109024E-9,473
53.113797E-9,334
53.114175E-9,324
53.116059E-9,498
53.122441E-9,177
53.123627E-9,272
53.128225E-9,138
53.130767E-9,593
53.132133E-9,142
53.132500E-9,587
53.138793E-9,573
53.140905E-9,186
53.144699E-9,597
53.148489E-9,116
53.159639E-9,1
53.160629E-9,427
53.165212E-9,441
53.170802E-9,68
53.170826E-9,658
53.177544E-9,270
53.185510E-9,634
53.192273E-9,260
53.197992E-9,125
53.201838E-9,409
53.205510E-9,382
53.210501E-9,255
53.212975E-9,348
53.216614E-9,208
53.221897E-9,645
53.222094E-9,267
53.227188E-9,82
53.227545E-9,631
53.227678E-9,238
53.228011E-9,88
53.233946E-9,609
53.234044E-9,184
53.234903E-9,655
53.237735E-9,158
53.238122E-9,550
53.240863E-9,637
53.241019E-9,538
53.245344E-9,532
53.247466E-9,152
53.257012E-9,562
53.259398E-9,117
53.259857E-9,247
53.261568E-9,629
53.262629E-9,594
53.267238E-9,397
53.267773E-9,9
53.271257E-9,279
53.283114E-9,467
53.284283E-9,638
53.284764E-9,323
53.287545E-9,384
53.290536E-9,460
53.299501E-9,215
53.303947E-9,299
53.311520E-9,494
53.321638E-9,534
53.323321E-9,360
53.324095E-9,194
53.328218E-9,469
53.333385E-9,478
53.338485E-9,143
53.341323E-9,146
53.345284E-9,416
53.347661E-9,90
53.349853E-9,552
53.352063E-9,95
53.353057E-9,57
53.357386E-9,333
53.360856E-9,293
53.366007E-9,262
53.372772E-9,667
53.374608E-9,543
53.382483E-9,447
53.386555E-9,75
53.389384E-9,681
53.401165E-9,330
53.407779E-9,558
53.411013E-9,421
53.415445E-9,442
53.419547E-9,407
53.425180E-9,399
53.425860E-9,209
53.427397E-9,641
53.436477E-9,493
53.446657E-9,425
53.451444E-9,211
53.457012E-9,199
53.459734E-9,5
53.459935E-9,520
53.460582E-9,412
53.472864E-9,237
53.478201E-9,364
53.484950E-9,120
53.490067E-9,408
53.493649E-9,21
53.503635E-9,352
53.504048E-9,108
53.504497E-9,451
53.506499E-9,541
53.510322E-9,123
53.520398E-9,528
53.522688E-9,482
53.532197E-9,49
53.555386E-9,245
53.563065E-9,439
53.568688E-9,420
53.583008E-9,13
53.584439E-9,651
53.587050E-9,14
53.590288E-9,51
53.593274E-9,105
53.595566E-9,54
53.598826E-9,316
53.599966E-9,63
53.607913E-9,448
53.610675E-9,216
53.611954E-9,666
53.615650E-9,648
53.620753E-9,403
53.621552E-9,253
53.628096E-9,93
53.642572E-9,97
53.642846E-9,130
53.652898E-9,549
53.653282E-9,64
53.657686E-9,602
53.667849E-9,479
53.668094E-9,496
53.683976E-9,61
53.685890E-9,308
53.687165E-9,135
53.708471E-9,100
53.710266E-9,523
53.710301E-9,47
53.715017E-9,81
53.720055E-9,74
53.728170E-9,150
53.752499E-9,683
53.754178E-9,338
53.769442E-9,24
53.777856E-9,318
53.783425E-9,559
53.811051E-9,207
53.817406E-9,358
53.817964E-9,668
53.819032E-9,657
53.822843E-9,556
53.825195E-9,438
53.841006E-9,430
53.841417E-9,223
53.849782E-9,190
53.853654E-9,661
53.855419E-9,70
53.860044E-9,465
53.867138E-9,104
53.871114E-9,312
53.877920E-9,202
53.881387E-9,201
53.894375E-9,341
53.897063E-9,554
53.912220E-9,48
53.914061E-9,131
53.918314E-9,124
53.937580E-9,132
53.939760E-9,96
53.940154E-9,14
53.948485E-9,35
53.960077E-9,158
53.961211E-9,51
53.963612E-9,137
53.965172E-9,17
53.966311E-9,56
53.987562E-9,74
54.010689E-9,174
54.012088E-9,8
54.014652E-9,134
54.023252E-9,84
54.030568E-9,116
54.031759E-9,145
54.035846E-9,126
54.047402E-9,59
54.055586E-9,120
54.063977E-9,11
54.070945E-9,154
54.074986E-9,98
54.076420E-9,152
54.081932E-9,165
54.083954E-9,157
54.088057E-9,147
54.104255E-9,83
54.104612E-9,29
54.107773E-9,127
54.117260E-9,173
54.131882E-9,140
54.134240E-9,5
54.146430E-9,101
54.157966E-9,172
54.170486E-9,122
54.173723E-9,144
54.182614E-9,7
54.187706E-9,99
54.193064E-9,86
54.198136E-9,53
54.201166E-9,18
54.203048E-9,66
54.226271E-9,102
54.240259E-9,109
54.245639E-9,49
54.252845E-9,88
54.270913E-9,63
54.282435E-9,79
54.301548E-9,149
54.301665E-9,176
54.309287E-9,67
54.348390E-9,100
54.353455E-9,52
54.354028E-9,61
54.368466E-9,41
54.369812E-9,69
54.378370E-9,175
54.378602E-9,25
54.408871E-9,10
54.419238E-9,107
54.420650E-9,21
54.422207E-9,129
54.430887E-9,30
54.431539E-9,80
54.452273E-9,106
54.469778E-9,15
54.474656E-9,117
54.476206E-9,44
54.479974E-9,27
54.496147E-9,36
54.502324E-9,3
54.510708E-9,85
54.533275E-9,169
54.537777E-9,161
54.537882E-9,142
54.561933E-9,151
54.569341E-9,141
54.571960E-9,90
54.585141E-9,26
54.590942E-9,119
54.596305E-9,104
54.596430E-9,150
54.599062E-9,37
54.601641E-9,167
54.611402E-9,148
54.628170E-9,77
54.628765E-9,128
54.634384E-9,171
54.634402E-9,32
54.638234E-9,39
54.642422E-9,22
54.656468E-9,64
54.658757E-9,23
54.680701E-9,2
54.700463E-9,20
54.714346E-9,9
54.721228E-9,38
54.739088E-9,159
54.764602E-9,58
54.779485E-9,97
54.784998E-9,54
54.793737E-9,153
54.809088E-9,168
54.810735E-9,139
54.813655E-9,81
54.820167E-9,146
54.822477E-9,160
54.833424E-9,112
54.840832E-9,103
54.845382E-9,73
54.893940E-9,89
54.896158E-9,76
54.902582E-9,91
54.912643E-9,24
54.934534E-9,92
54.939692E-9,156
54.967012E-9,62
54.973463E-9,136
54.996013E-9,115
55.005849E-9,82
55.034299E-9,75
55.035817E-9,55
55.037337E-9,28
55.040475E-9,113
55.045841E-9,72
55.058112E-9,60
55.072406E-9,40
55.078722E-9,111
55.081692E-9,125
55.082495E-9,135
55.092063E-9,33
55.099279E-9,138
55.151122E-9,121
55.156895E-9,166
55.171989E-9,16
55.220369E-9,31
55.237333E-9,162
55.240432E-9,46
55.246201E-9,177
55.254706E-9,155
55.299019E-9,163
55.315653E-9,95
55.328386E-9,114
55.336536E-9,143
55.375138E-9,130
55.379829E-9,12
55.389589E-9,13
55.390125E-9,123
55.407314E-9,34
55.407643E-9,68
55.413941E-9,78
55.430115E-9,110
55.439128E-9,47
55.445706E-9,45
55.475333E-9,42
55.485992E-9,94
55.503293E-9,4
55.508625E-9,93
55.530762E-9,87
55.572318E-9,65
55.613194E-9,57
55.616329E-9,43
55.618032E-9,108
55.623423E-9,71
55.625891E-9,133
55.644601E-9,50
55.648446E-9,118
55.665976E-9,1
55.707616E-9,70
55.750544E-9,105
55.752044E-9,164
55.779376E-9,19
55.826305E-9,6
55.828071E-9,170
55.836045E-9,27
55.860433E-9,61
55.866475E-9,38
55.902137E-9,4
55.985733E-9,67
56.024942E-9,32
56.046043E-9,60
56.084427E-9,56
56.186411E-9,41
56.192614E-9,20
56.208528E-9,39
56.211905E-9,49
56.240819E-9,21
56.275797E-9,47
56.278383E-9,10
56.282353E-9,28
56.289535E-9,8
56.292613E-9,45
56.311880E-9,13
56.322481E-9,26
56.326004E-9,58
56.334105E-9,22
56.347987E-9,50
56.353392E-9,53
56.375452E-9,62
56.382155E-9,51
56.411484E-9,52
56.416571E-9,66
56.444811E-9,59
56.510198E-9,23
56.538172E-9,43
56.581103E-9,55
56.601823E-9,37
56.654994E-9,46
56.722439E-9,6
56.733435E-9,33
56.749859E-9,25
56.756499E-9,7
56.775177E-9,2
56.848725E-9,57
56.848901E-9,18
56.854399E-9,17
56.858740E-9,11
56.898533E-9,34
56.915557E-9,15
56.954671E-9,3
56.968663E-9,42
56.999561E-9,24
57.005764E-9,12
57.032566E-9,5
57.041283E-9,30
57.057312E-9,19
57.098121E-9,35
57.114792E-9,9
57.135619E-9,63
57.155816E-9,31
57.240750E-9,40
57.317249E-9,36
57.354032E-9,16
57.387874E-9,65
57.406849E-9,48
57.503191E-9,68
57.510526E-9,64
57.535126E-9,54
57.544747E-9,44
57.610726E-9,1
57.699911E-9,14
57.716164E-9,29
57.780629E-9,20
57.788446E-9,10
57.822458E-9,6
58.055584E-9,35
58.062385E-9,30
58.062688E-9,2
58.066769E-9,18
58.080737E-9,15
58.101070E-9,7
58.286712E-9,22
58.308317E-9,32
58.318421E-9,8
58.354533E-9,25
58.369069E-9,26
58.616914E-9,33
58.624676E-9,24
58.647326E-9,17
58.695615E-9,37
58.711557E-9,13
58.733950E-9,31
58.737989E-9,11
58.818731E-9,27
58.883812E-9,23
58.996917E-9,3
59.024474E-9,34
59.037659E-9,19
59.073709E-9,9
59.191040E-9,14
59.191044E-9,12
59.194422E-9,16
59.207149E-9,36
59.295258E-9,28
59.302367E-9,21
59.351684E-9,4
59.388253E-9,5
59.603145E-9,29
59.633357E-9,1
59.765089E-9,2
59.865892E-9,11
60.000685E-9,4
60.095640E-9,18
60.117374E-9,8
60.327700E-9,5
60.461797E-9,13
60.588348E-9,3
60.605183E-9,6
60.672608E-9,17
60.810485E-9,15
60.909848E-9,10
61.065509E-9,1
61.354982E-9,12
61.382487E-9,7
61.432939E-9,14
61.459063E-9,9
61.489686E-9,16
61.856105E-9,3
62.402586E-9,4
62.504922E-9,1
62.553948E-9,2
62.832007E-9,5
63.938089E-9,1
64.401009E-9,3
64.450361E-9,2
65.598339E-9,3
66.433891E-9,2
67.231724E-9,1
69.550391E-9,3
69.567464E-9,4
70.539264E-9,1
70.697430E-9,2
71.258421E-9,5


==> figures/Process_params1/process_params1_11.tikz <==
\addplot+[ybar interval,plotstyle1] plot coordinates {
  (51.897,	5)
  (52.091,	76)
  (52.285,	174)
  (52.479,	119)
  (52.673,	86)
  (52.867,	59)
  (53.061,	59)
  (53.255,	40)
  (53.449,	37)
  (53.643,	28)
  (53.837,	28)
  (54.031,	23)
  (54.225,	22)
  (54.419,	27)
  (54.613,	15)
  (54.807,	17)
  (55.001,	7)
  (55.195,	10)
  (55.389,	15)
  (55.583,	11)
  (55.777,	7)
  (55.971,	5)
  (56.165,	16)
  (56.359,	8)
  (56.553,	4)
  (56.747,	9)
  (56.941,	10)
  (57.135,	4)
  (57.329,	5)
  (57.523,	3)
  (57.717,	3)
  (57.911,	6)
  (58.105,	5)
  (58.299,	0)
  (58.493,	3)
  (58.687,	6)
  (58.881,	3)
  (59.075,	5)
  (59.269,	4)
  (59.463,	2)
  (59.657,	2)
  (59.851,	1)
  (60.045,	2)
  (60.239,	2)
  (60.433,	3)
  (60.627,	1)
  (60.821,	1)
  (61.015,	1)
  (61.209,	4)
  (61.403,	1)
  (61.597,	0)
  (61.791,	1)
  (61.985,	0)
  (62.179,	0)
  (62.373,	2)
  (62.567,	1)
  (62.761,	1)
  (62.955,	0)
  (63.149,	0)
  (63.343,	0)
  (63.537,	0)
  (63.731,	0)
  (63.925,	1)
  (64.119,	0)
  (64.313,	2)
  (64.507,	0)
  (64.701,	0)
  (64.895,	0)
  (65.089,	0)
  (65.283,	0)
  (65.477,	1)
  (65.671,	0)
  (65.865,	0)
  (66.059,	0)
  (66.253,	0)
  (66.447,	1)
  (66.641,	0)
  (66.835,	0)
  (67.029,	0)
  (67.223,	1)
  (67.417,	0)
  (67.611,	0)
  (67.805,	0)
  (67.999,	0)
  (68.193,	0)
  (68.387,	0)
  (68.581,	0)
  (68.775,	0)
  (68.969,	0)
  (69.163,	0)
  (69.357,	0)
  (69.551,	2)
  (69.745,	0)
  (69.939,	0)
  (70.133,	0)
  (70.327,	0)
  (70.521,	2)
  (70.715,	0)
  (70.909,	0)
  (71.103,	1)
};


==> figures/Process_params1/process_params1_12.tikz <==
\addplot[plotstyle2]
    table[row sep=crcr]{%
x	y\\
-200	1.656\\
-197	1.791\\
-197	4.838\\
-194	0.821\\
-191	0.331\\
-191	7.326\\
-188	0.4287\\
-185	0.4396\\
-182	0.7854\\
-182	4.838\\
-179	0.3097\\
-179	9.618\\
-176	0.1958\\
-173	0.6738\\
-171.5	4.033\\
-170	0.254\\
-168.5	2.529\\
-165.5	0.5945\\
-164	4.652\\
-162.5	0.4044\\
-159.5	0.4424\\
-158	2.691\\
-156.5	0.7261\\
-153.5	0.5985\\
-150.5	0.706\\
-147.5	0.8429\\
-144.5	0.2205\\
-144.5	11.1\\
-143	2.229\\
-140	0.5857\\
-138.5	3.353\\
-137	0.375\\
-135.5	3.7\\
-134	0.3935\\
-132.5	3.428\\
-131	0.9475\\
-128	0.5512\\
-125	0.477\\
-122	1.132\\
-119	1.268\\
-116	0.7791\\
-116	5.187\\
-113	3.643\\
-113	1.338\\
-110	2.974\\
-110	0.393\\
-108.5	10.44\\
-107	3.282\\
-107	0.7432\\
-104	1.395\\
-104	11.02\\
-101	1.328\\
-98	0.2905\\
-96.5	3.531\\
-95	0.9819\\
-92	0.4872\\
-89	2.442\\
-86	3.017\\
-86	0.2621\\
-83	1.284\\
-80	0.3561\\
-78.5	2.958\\
-77	0.3314\\
-74	0.8049\\
-71	0.2108\\
-71	4.652\\
-68	0.702\\
-65	0.5672\\
-65	2.765\\
-62	1.042\\
-59	0.2227\\
-59	2.684\\
-59	6.761\\
-56	0.8436\\
-53	0.474\\
-51.5	3.059\\
-50	0.4511\\
-47	0.7002\\
-47	2.909\\
-44	0.3524\\
-42.5	2.832\\
-41	0.1901\\
-39.5	6.004\\
-38	0.3022\\
-36.5	2.637\\
-35	0.394\\
-32	2.511\\
-30.5	0.3142\\
-27.5	0.395\\
-27.5	2.753\\
-24.5	0.736\\
-21.5	0.207\\
-21.5	3.018\\
-18.5	0.3585\\
-15.5	1.26\\
-12.5	0.2408\\
-9.5	2.037\\
-6.5	1.893\\
-5	4.769\\
-3.5	0.3671\\
-2	2.559\\
-0.5	0.2101\\
-0.5	4.77\\
1	2.235\\
1	8.055\\
4	4.68\\
7	8.201\\
8.5	10.89\\
11.5	12.51\\
13	16.88\\
14.5	23.74\\
16	17.13\\
17.5	19.08\\
19	20.98\\
22	23.66\\
22	32.77\\
23.5	26.53\\
26.5	28.17\\
28	30.55\\
29.5	32.94\\
32.5	34.09\\
34	37.42\\
34	39.6\\
37	39.03\\
37	42.55\\
38.5	47.37\\
40	42.99\\
41.5	45.16\\
44.5	46.6\\
46	50.67\\
47.5	54.75\\
49	56.84\\
49	52.18\\
50.5	59.27\\
50.5	54.18\\
53.5	55.86\\
53.5	58.79\\
55	63.68\\
56.5	59.13\\
58	65.69\\
58	61.82\\
59.5	77.77\\
61	64.16\\
61	66.41\\
61	68.75\\
64	69.22\\
64	66.89\\
65.5	74.92\\
67	70.48\\
68.5	72.88\\
68.5	81.66\\
68.5	77.17\\
70	79.49\\
71.5	74.98\\
73	78.89\\
74.5	80.92\\
76	84.53\\
77.5	82.02\\
77.5	88.11\\
79	85.63\\
80.5	89.33\\
82	91.84\\
83.5	89.31\\
85	92.83\\
85	96.62\\
85	113\\
85	101.4\\
86.5	90.43\\
86.5	107.9\\
86.5	99.51\\
88	92.34\\
88	114.6\\
88	95.73\\
89.5	108.7\\
89.5	124.8\\
89.5	98.3\\
91	95.17\\
91	114.2\\
92.5	97.06\\
92.5	107.8\\
94	102.4\\
97	110\\
97	105.9\\
97	102.8\\
100	114.7\\
100	140.4\\
100	106.8\\
101.5	109.8\\
101.5	117.7\\
103	113.7\\
104.5	110.2\\
104.5	125.3\\
104.5	116.8\\
106	123.1\\
106	119.3\\
106	114\\
109	118.9\\
109	114.2\\
110.5	117\\
112	126.6\\
112	136\\
112	130.5\\
113.5	121.1\\
113.5	140\\
115	123.3\\
115	132.6\\
116.5	146\\
116.5	141.4\\
116.5	128.6\\
118	125.6\\
119.5	131.4\\
119.5	128.8\\
119.5	154.3\\
119.5	137.6\\
121	126.4\\
121	135.5\\
121	150.5\\
122.5	129.2\\
122.5	143\\
124	149.5\\
124	154.9\\
124	139.5\\
125.5	173.3\\
125.5	131.9\\
125.5	142.9\\
125.5	135.7\\
127	138.2\\
127	145.5\\
127	141\\
128.5	135.9\\
128.5	162.2\\
128.5	207.7\\
128.5	215.8\\
128.5	171.1\\
130	143.8\\
130	165\\
130	147.8\\
131.5	138.7\\
133	179.1\\
133	140.6\\
134.5	146.4\\
136	152.4\\
136	142.3\\
137.5	146.2\\
137.5	150.4\\
139	159.5\\
139	162.2\\
140.5	155.8\\
140.5	192.1\\
140.5	147.2\\
140.5	169\\
140.5	149.6\\
140.5	164.9\\
142	153.9\\
142	158.2\\
142	162.2\\
143.5	151.7\\
143.5	165.8\\
145	154.1\\
145	163.7\\
145	160.5\\
146.5	171\\
146.5	157.1\\
148	161.5\\
148	203.9\\
149.5	156.3\\
151	169.1\\
151	164.7\\
151	180.1\\
152.5	166.6\\
152.5	160.1\\
152.5	177\\
152.5	173.5\\
152.5	162.3\\
152.5	189.9\\
154	195.9\\
154	164.7\\
155.5	177.6\\
155.5	173.5\\
155.5	168.1\\
155.5	170.9\\
155.5	216.4\\
157	191.1\\
158.5	239.7\\
158.5	172.7\\
160	170.5\\
160	189\\
161.5	168.4\\
161.5	196.7\\
161.5	179.1\\
161.5	172.7\\
161.5	186.4\\
161.5	176.8\\
163	203.2\\
163	271.4\\
163	228\\
164.5	184.7\\
164.5	173.3\\
166	175.7\\
166	218\\
166	202.8\\
166	194\\
166	186.8\\
166	182.8\\
167.5	196.8\\
169	184.6\\
169	228.1\\
169	180.3\\
169	200.7\\
170.5	186.5\\
170.5	178.3\\
170.5	217.9\\
172	189\\
172	183.7\\
172	226.3\\
173.5	221\\
173.5	186.4\\
175	203.3\\
175	215\\
175	188.6\\
176.5	191\\
176.5	206.9\\
176.5	198.6\\
178	202.3\\
178	230.5\\
178	246.8\\
179.5	186.4\\
179.5	208.4\\
179.5	197.5\\
179.5	204.6\\
179.5	232.7\\
179.5	215.4\\
179.5	258.8\\
181	193.8\\
181	189.2\\
182.5	209\\
182.5	191.1\\
182.5	197.6\\
182.5	203.6\\
184	194.7\\
184	230.7\\
185.5	237.6\\
185.5	197.9\\
185.5	255.2\\
187	207\\
187	194.9\\
188.5	200\\
188.5	217.9\\
188.5	203.8\\
190	198\\
191.5	270.4\\
191.5	213.8\\
191.5	207.4\\
193	204.6\\
193	246.9\\
193	222.6\\
194.5	220\\
194.5	286.8\\
194.5	206.9\\
194.5	216\\
196	261.3\\
196	226.9\\
197.5	222.5\\
197.5	232.3\\
197.5	234.7\\
199	212.4\\
199	209.9\\
200.5	286\\
200.5	222.4\\
202	216.4\\
202	210.3\\
202	213.7\\
202	228.4\\
203.5	233\\
205	215\\
205	242.9\\
205	285.6\\
206.5	256.5\\
206.5	223.2\\
206.5	268.4\\
206.5	307\\
208	292.8\\
208	230.8\\
208	214\\
208	227.4\\
208	250.3\\
209.5	223.4\\
209.5	241.1\\
209.5	245.8\\
211	219.3\\
211	229.2\\
211	250.8\\
211	253.3\\
212.5	239.7\\
212.5	315.8\\
212.5	235.1\\
212.5	261.9\\
212.5	227\\
214	223.3\\
214	231.3\\
214	255.5\\
215.5	253\\
215.5	258.1\\
217	263.5\\
217	268.2\\
217	226.5\\
217	245.1\\
218.5	240.3\\
218.5	234.8\\
221.5	233.8\\
221.5	268.7\\
221.5	230\\
221.5	275.7\\
223	265.7\\
223	302.8\\
223	227.4\\
224.5	250.9\\
224.5	287.9\\
224.5	234.3\\
224.5	261.4\\
226	239\\
226	314.1\\
226	247.6\\
226	254.6\\
227.5	245.7\\
227.5	266.4\\
227.5	230.7\\
229	274.2\\
229	295.7\\
229	255.3\\
229	277.9\\
229	337.2\\
229	240.7\\
230.5	244.7\\
230.5	305.6\\
232	252.4\\
232	237.7\\
232	263.1\\
232	256.5\\
232	332.1\\
233.5	312.6\\
233.5	244.9\\
235	252.6\\
235	240.9\\
235	271\\
236.5	249.2\\
236.5	256\\
236.5	280.1\\
236.5	277.3\\
238	282\\
238	302.5\\
238	245.7\\
238	260.3\\
239.5	263.7\\
239.5	272.3\\
239.5	274.9\\
239.5	268.2\\
241	280\\
241	255.5\\
241	356.1\\
242.5	259.2\\
242.5	276.5\\
242.5	286.4\\
242.5	268.6\\
242.5	253.2\\
242.5	262.1\\
244	335.2\\
245.5	274.9\\
245.5	250.4\\
245.5	352.6\\
247	265.2\\
247	327.8\\
247	257.7\\
248.5	286.8\\
248.5	253.8\\
248.5	250.7\\
248.5	269.1\\
250	264.5\\
250	259.8\\
250	284.9\\
250	338.9\\
251.5	271.2\\
251.5	266.5\\
251.5	257.3\\
251.5	252.1\\
251.5	278.3\\
253	344.8\\
254.5	289.2\\
254.5	278.2\\
254.5	265.4\\
254.5	267.9\\
256	284.3\\
256	271.5\\
256	299.5\\
257.5	267.2\\
257.5	286.7\\
257.5	301.4\\
257.5	366.9\\
257.5	264\\
259	279.7\\
259	275.1\\
259	310.1\\
260.5	259.3\\
260.5	272.8\\
262	262.2\\
262	327.2\\
262	269.6\\
263.5	274.3\\
263.5	343.2\\
263.5	322.9\\
265	310.5\\
265	276.6\\
265	279.5\\
266.5	355.8\\
266.5	323\\
268	279.4\\
268	270.6\\
268	312.9\\
268	274.9\\
269.5	261.2\\
271	287.7\\
272.5	338.6\\
272.5	297\\
272.5	284.1\\
272.5	345.7\\
272.5	351.6\\
272.5	320.8\\
272.5	289.9\\
272.5	313.7\\
274	299.3\\
274	302.5\\
275.5	279.2\\
275.5	296.4\\
275.5	275.1\\
275.5	293\\
277	335.5\\
277	289.1\\
278.5	299.9\\
278.5	341.2\\
278.5	306.4\\
278.5	292.1\\
278.5	294.6\\
280	279.9\\
280	313.4\\
281.5	277.8\\
281.5	293.8\\
281.5	284.7\\
283	348.3\\
283	328\\
284.5	305.8\\
284.5	333.6\\
284.5	350.4\\
284.5	370.3\\
286	293.9\\
286	286.1\\
286	302.4\\
287.5	342.9\\
287.5	315.9\\
287.5	333.3\\
287.5	310.1\\
289	319\\
289	280.8\\
289	325.6\\
289	286.3\\
290.5	311.4\\
290.5	292.3\\
290.5	302.6\\
292	289.2\\
293.5	333.1\\
293.5	393.3\\
293.5	325\\
295	296.5\\
295	278.2\\
295	319.7\\
296.5	307.5\\
296.5	314.6\\
296.5	265.2\\
296.5	300.2\\
296.5	310.1\\
298	293.1\\
298	305.4\\
298	362.7\\
299.5	309.1\\
299.5	300\\
302.5	349.5\\
302.5	310.1\\
304	343.2\\
304	306.1\\
304	352.7\\
304	316.8\\
304	299.9\\
304	288.2\\
304	355\\
305.5	297.9\\
305.5	349.1\\
307	325.6\\
307	315.4\\
308.5	332.5\\
308.5	320.8\\
308.5	300.4\\
308.5	348.9\\
308.5	309.1\\
308.5	296.4\\
308.5	341.1\\
308.5	391.1\\
308.5	313.3\\
308.5	290.2\\
310	335.2\\
310	292.3\\
311.5	331.1\\
311.5	345\\
311.5	327.7\\
311.5	351.2\\
311.5	318.2\\
311.5	313\\
313	286.1\\
313	306.2\\
313	302.9\\
313	388.7\\
314.5	362.1\\
314.5	339.3\\
314.5	374\\
314.5	333.3\\
314.5	316.8\\
314.5	359\\
314.5	319.5\\
314.5	322.9\\
314.5	312.9\\
316	327\\
316	293.4\\
317.5	358.9\\
317.5	309\\
317.5	368.1\\
319	385.9\\
319	284.2\\
320.5	327.6\\
320.5	312.8\\
320.5	307.3\\
320.5	332.6\\
320.5	324.5\\
322	375.7\\
322	315\\
322	367.8\\
323.5	310.8\\
323.5	329.6\\
323.5	323.4\\
325	354.9\\
326.5	304.9\\
326.5	323.2\\
326.5	314.6\\
326.5	336.1\\
326.5	347.3\\
328	358.1\\
329.5	327.1\\
329.5	295.5\\
329.5	303.5\\
329.5	290.5\\
331	387.2\\
331	356.9\\
331	341.5\\
332.5	385.3\\
332.5	310.1\\
334	338.8\\
334	320.5\\
334	341.8\\
334	288.2\\
335.5	296\\
335.5	317.8\\
335.5	335.2\\
335.5	399.6\\
335.5	285.1\\
335.5	308.6\\
337	299.9\\
337	327.1\\
337	391.6\\
337	353.4\\
337	350.5\\
338.5	356.3\\
338.5	346.1\\
338.5	332.4\\
338.5	386.6\\
338.5	362.4\\
340	330.4\\
340	352\\
340	324\\
341.5	302\\
341.5	402.2\\
341.5	399.2\\
341.5	387.5\\
341.5	285.1\\
343	341.9\\
343	312.2\\
343	319\\
343	279.5\\
343	408\\
343	327.4\\
343	306.3\\
344.5	271.5\\
344.5	321.5\\
344.5	380.5\\
344.5	350.4\\
344.5	297\\
346	332.5\\
346	325.3\\
346	397.4\\
347.5	271.2\\
347.5	320.7\\
347.5	343.3\\
347.5	424\\
347.5	363.5\\
347.5	340.8\\
349	332.9\\
349	398\\
349	317.7\\
350.5	388.1\\
350.5	293.3\\
350.5	342.4\\
350.5	300.6\\
350.5	304.3\\
352	393.7\\
352	307.3\\
352	357.2\\
353.5	378.3\\
353.5	430.2\\
353.5	346.5\\
353.5	359.5\\
353.5	322.7\\
353.5	407.7\\
353.5	277.1\\
355	311.4\\
356.5	367.2\\
356.5	321.1\\
356.5	360.9\\
356.5	373.8\\
358	365.1\\
358	356.8\\
358	323\\
358	345.1\\
358	395.1\\
358	332.9\\
359.5	390.2\\
359.5	383.1\\
359.5	411.2\\
361	318.1\\
361	339.7\\
361	336\\
361	352.1\\
361	331.8\\
362.5	347.7\\
362.5	413.3\\
362.5	326.7\\
362.5	376.8\\
362.5	385.6\\
362.5	285.4\\
364	337.9\\
364	389.3\\
364	358.2\\
364	321.2\\
365.5	294\\
365.5	334.1\\
365.5	353.5\\
365.5	369.9\\
365.5	287.4\\
365.5	384.8\\
365.5	347.8\\
365.5	377.5\\
367	309.4\\
367	290.1\\
367	329.6\\
367	399.5\\
367	407.2\\
368.5	365.2\\
368.5	318.2\\
368.5	344.9\\
368.5	371.9\\
368.5	369.1\\
370	340.6\\
370	325.7\\
370	284.4\\
371.5	343.6\\
371.5	305.8\\
371.5	310.6\\
371.5	350.2\\
373	414\\
373	303.1\\
373	387\\
373	341.1\\
374.5	283.1\\
374.5	382\\
374.5	375.6\\
374.5	319.8\\
374.5	400.2\\
374.5	332.5\\
376	365.6\\
376	328\\
376	293.1\\
376	379.1\\
376	305\\
377.5	355.8\\
377.5	343.3\\
377.5	368\\
377.5	310.3\\
377.5	348.5\\
379	307\\
379	281.7\\
379	320.2\\
379	291\\
379	419.9\\
379	350.9\\
380.5	293.9\\
380.5	296.6\\
380.5	338.5\\
380.5	344\\
380.5	363.9\\
382	327\\
382	359.1\\
382	301.8\\
382	341.5\\
383.5	305.8\\
383.5	320.7\\
383.5	377.6\\
385	353.8\\
385	315.5\\
385	416.8\\
385	348.1\\
386.5	434.5\\
386.5	326.6\\
388	324\\
388	346.3\\
388	266\\
388	413.9\\
388	344.1\\
389.5	335.8\\
389.5	364.9\\
391	329.7\\
391	315.8\\
392.5	323\\
392.5	365.8\\
392.5	351.3\\
392.5	341.8\\
392.5	297.2\\
392.5	373.7\\
394	338.1\\
394	320\\
394	331.2\\
394	295.2\\
395.5	308.8\\
395.5	289.8\\
395.5	375.4\\
395.5	344.5\\
395.5	355.1\\
397	318.9\\
398.5	348.9\\
398.5	378.1\\
398.5	304.8\\
398.5	419.9\\
398.5	322.8\\
398.5	344.2\\
400	362.8\\
400	266\\
400	288.2\\
400	295.3\\
};


==> figures/Process_params1/process_params1_legends.tikz <==
% no legend

==> figures/Process_params2/part_a_dphibl_hist.csv <==
Values ,histogram2D(_statGetWaveform( "sg13g2_lv_nmos_dphibl" nil ?resDbFile axlGetHistoryResults(axlGetCurrentHistory(_vivaGetSessionName())) ?testName "Yasmin:Relu_1Input2:1" ?filtPointsList "" ) 10 "standard" "stddev" t)
639.02624E-3,4
654.62479E-3,6
665.88163E-3,2
674.76707E-3,8
682.14705E-3,3
688.48195E-3,7
694.04677E-3,1
703.52171E-3,5
707.64099E-3,18
711.44198E-3,5
714.97405E-3,25
718.27575E-3,10
721.37777E-3,20
724.30496E-3,1
727.07773E-3,29
729.71306E-3,14
732.22522E-3,16
734.62633E-3,7
736.92680E-3,27
739.13559E-3,12
741.26051E-3,22
743.30838E-3,4
745.28521E-3,30
747.19634E-3,15
749.04650E-3,19
750.83992E-3,6
752.58039E-3,24
754.27135E-3,9
755.91589E-3,21
757.51681E-3,2
759.07667E-3,28
760.59781E-3,13
762.08236E-3,17
763.53228E-3,8
764.94939E-3,26
766.33533E-3,11
767.69165E-3,23
769.01978E-3,3
771.59666E-3,41
772.84779E-3,49
774.07549E-3,12
775.28076E-3,68
776.46455E-3,25
777.62772E-3,55
778.77110E-3,2
779.89547E-3,78
781.00155E-3,35
782.09003E-3,44
783.16156E-3,18
784.21676E-3,73
785.25619E-3,30
786.28042E-3,60
787.28995E-3,10
788.28529E-3,82
789.26690E-3,37
790.23522E-3,51
791.19068E-3,14
792.13369E-3,64
793.06462E-3,23
793.98385E-3,58
794.89171E-3,5
795.78856E-3,76
796.67470E-3,32
797.55043E-3,46
798.41607E-3,20
799.27187E-3,70
800.11812E-3,28
800.95506E-3,63
801.78295E-3,6
802.60202E-3,83
803.41251E-3,42
804.21462E-3,50
805.00856E-3,13
805.79455E-3,69
806.57278E-3,24
807.34343E-3,54
808.10668E-3,3
808.86272E-3,79
809.61170E-3,34
810.35379E-3,43
811.08915E-3,17
811.81793E-3,72
812.54027E-3,31
813.25632E-3,61
813.96621E-3,8
814.67007E-3,80
815.36804E-3,39
816.06023E-3,53
816.74678E-3,16
817.42778E-3,66
818.10336E-3,22
818.77363E-3,57
819.43869E-3,4
820.09864E-3,75
820.75358E-3,33
821.40362E-3,47
822.04884E-3,21
822.68934E-3,71
823.32520E-3,27
823.95651E-3,62
824.58336E-3,7
825.82399E-3,40
826.43792E-3,48
827.04770E-3,11
827.65341E-3,67
828.25510E-3,26
828.85286E-3,56
829.44675E-3,1
830.03683E-3,77
830.62317E-3,36
831.20584E-3,45
831.78489E-3,19
832.36038E-3,74
832.93237E-3,29
833.50092E-3,59
834.06608E-3,9
834.62791E-3,81
835.18646E-3,38
835.74178E-3,52
836.29392E-3,15
836.84293E-3,65
837.38886E-3,44
837.93175E-3,110
838.47166E-3,9
839.00862E-3,146
839.54268E-3,63
840.07388E-3,87
840.60227E-3,37
841.12788E-3,132
841.65076E-3,55
842.17094E-3,121
842.68846E-3,12
843.71570E-3,80
844.22547E-3,94
844.73274E-3,24
845.23753E-3,129
845.73988E-3,48
846.23982E-3,104
846.73739E-3,5
847.23261E-3,150
847.72552E-3,67
848.21614E-3,83
848.70451E-3,31
849.19066E-3,138
849.67462E-3,61
850.15641E-3,115
850.63607E-3,18
851.11361E-3,153
851.58907E-3,74
852.06248E-3,100
852.53385E-3,28
853.00322E-3,125
853.47060E-3,43
853.93604E-3,108
854.39954E-3,6
854.86113E-3,142
855.32083E-3,66
855.77868E-3,91
856.23468E-3,40
856.68887E-3,136
857.14126E-3,52
857.59187E-3,117
858.04073E-3,14
858.93328E-3,78
859.37700E-3,93
859.81905E-3,22
860.25944E-3,128
860.69820E-3,50
861.13534E-3,105
861.57088E-3,2
862.00484E-3,148
862.43724E-3,70
862.86810E-3,85
863.29742E-3,34
863.72524E-3,140
864.15156E-3,58
864.57640E-3,113
864.99977E-3,20
865.42171E-3,156
865.84221E-3,72
866.26130E-3,97
866.67898E-3,26
867.09528E-3,122
867.51021E-3,46
867.92379E-3,111
868.33602E-3,8
868.74693E-3,144
869.15652E-3,64
869.56481E-3,89
869.97181E-3,38
870.37755E-3,134
870.78202E-3,54
871.18524E-3,119
871.58723E-3,11
871.98800E-3,157
872.38756E-3,81
872.78592E-3,96
873.18309E-3,25
873.57910E-3,131
873.97394E-3,47
874.36763E-3,102
874.76018E-3,3
875.15160E-3,149
875.54191E-3,69
875.93111E-3,84
876.31921E-3,33
876.70624E-3,139
877.09219E-3,59
877.47707E-3,114
877.86090E-3,16
878.24369E-3,152
878.62545E-3,76
879.00618E-3,101
879.38590E-3,30
879.76462E-3,126
880.14234E-3,41
880.51908E-3,107
880.89484E-3,7
881.26963E-3,143
881.64347E-3,65
882.01636E-3,90
882.38831E-3,39
882.75933E-3,135
883.12943E-3,53
883.49861E-3,118
883.86688E-3,15
884.60075E-3,77
884.96636E-3,92
885.33110E-3,21
885.69497E-3,127
886.05798E-3,51
886.42015E-3,106
886.78147E-3,1
887.14196E-3,147
887.50162E-3,71
887.86046E-3,86
888.21849E-3,35
888.57571E-3,141
888.93214E-3,57
889.28778E-3,112
889.64263E-3,19
889.99670E-3,155
890.35001E-3,73
890.70255E-3,98
891.05433E-3,27
891.40537E-3,123
891.75566E-3,45
892.10521E-3,109
892.45404E-3,10
892.80214E-3,145
893.14952E-3,62
893.49619E-3,88
893.84215E-3,36
894.18741E-3,133
894.53199E-3,56
894.87587E-3,120
895.21907E-3,13
895.90345E-3,79
896.24464E-3,95
896.58517E-3,23
896.92505E-3,130
897.26428E-3,49
897.60286E-3,103
897.94081E-3,4
898.27813E-3,151
898.61483E-3,68
898.95090E-3,82
899.28636E-3,32
899.62120E-3,137
899.95544E-3,60
900.28908E-3,116
900.62213E-3,17
900.95458E-3,154
901.28645E-3,75
901.61774E-3,99
901.94845E-3,29
902.27860E-3,124
902.60817E-3,42
902.93719E-3,151
903.26565E-3,8
903.59355E-3,199
903.92091E-3,91
904.24773E-3,125
904.57401E-3,56
904.89975E-3,189
905.22496E-3,71
905.54965E-3,164
905.87382E-3,18
906.52061E-3,109
906.84324E-3,129
907.16537E-3,32
907.48699E-3,179
907.80813E-3,67
908.12877E-3,145
908.44892E-3,3
908.76859E-3,208
909.08778E-3,96
909.40649E-3,116
909.72474E-3,47
910.04251E-3,194
910.35982E-3,80
910.67667E-3,159
910.99307E-3,27
911.30901E-3,218
911.62450E-3,100
911.93955E-3,134
912.25416E-3,37
912.56833E-3,170
912.88207E-3,62
913.19537E-3,155
913.50825E-3,12
913.82070E-3,203
914.13274E-3,87
914.44436E-3,121
914.75556E-3,52
915.06636E-3,185
915.37675E-3,75
915.68674E-3,168
915.99633E-3,15
916.30552E-3,220
916.61432E-3,112
916.92273E-3,132
917.23075E-3,35
917.53839E-3,182
917.84565E-3,64
918.15253E-3,142
918.45904E-3,6
918.76518E-3,209
919.07096E-3,93
919.37637E-3,115
919.68141E-3,44
919.98610E-3,193
920.29044E-3,83
920.59442E-3,160
920.89805E-3,23
921.20134E-3,212
921.50429E-3,104
921.80689E-3,140
922.10916E-3,41
922.41109E-3,176
922.71269E-3,58
923.01397E-3,148
923.31491E-3,11
923.61554E-3,200
923.91584E-3,88
924.21583E-3,124
924.51550E-3,53
924.81486E-3,188
925.11391E-3,74
925.41266E-3,165
925.71110E-3,21
926.30708E-3,106
926.60462E-3,128
926.90188E-3,29
927.19884E-3,178
927.49551E-3,70
927.79190E-3,146
928.08801E-3,1
928.38383E-3,206
928.67938E-3,98
928.97465E-3,118
929.26965E-3,49
929.56439E-3,196
929.85885E-3,78
930.15304E-3,157
930.44698E-3,25
930.74065E-3,216
931.03407E-3,102
931.32723E-3,136
931.62014E-3,39
931.91279E-3,172
932.20520E-3,60
932.49736E-3,153
932.78928E-3,14
933.08096E-3,204
933.37240E-3,85
933.66360E-3,120
933.95457E-3,50
934.24530E-3,184
934.53581E-3,77
934.82609E-3,169
935.11614E-3,17
935.69558E-3,110
935.98497E-3,131
936.27414E-3,33
936.56310E-3,181
936.85185E-3,66
937.14038E-3,143
937.42871E-3,7
937.71684E-3,211
938.00476E-3,92
938.29248E-3,113
938.58000E-3,43
938.86732E-3,191
939.15445E-3,84
939.44139E-3,162
939.72813E-3,24
940.01469E-3,214
940.30106E-3,103
940.58724E-3,138
940.87325E-3,40
941.15907E-3,174
941.44471E-3,59
941.73018E-3,150
942.01547E-3,9
942.30059E-3,198
942.58555E-3,90
942.87033E-3,126
943.15495E-3,55
943.43940E-3,190
943.72369E-3,72
944.00782E-3,163
944.29179E-3,19
944.85926E-3,108
945.14277E-3,130
945.42613E-3,31
945.70933E-3,180
945.99240E-3,68
946.27531E-3,144
946.55809E-3,4
946.84072E-3,207
947.12321E-3,95
947.40557E-3,117
947.68779E-3,46
947.96987E-3,195
948.25183E-3,81
948.53365E-3,158
948.81535E-3,28
949.09692E-3,217
949.37837E-3,99
949.65969E-3,135
949.94090E-3,36
950.22198E-3,171
950.50295E-3,63
950.78380E-3,154
951.06454E-3,13
951.34517E-3,202
951.62569E-3,86
951.90610E-3,122
952.18641E-3,51
952.46661E-3,186
952.74670E-3,76
953.02670E-3,167
953.30660E-3,16
953.58640E-3,219
953.86610E-3,111
954.14571E-3,133
954.42523E-3,34
954.70466E-3,183
954.98400E-3,65
955.26326E-3,141
955.54243E-3,5
955.82151E-3,210
956.10052E-3,94
956.37944E-3,114
956.65829E-3,45
956.93706E-3,192
957.21575E-3,82
957.49438E-3,161
957.77293E-3,22
958.05141E-3,213
958.32983E-3,105
958.60818E-3,139
958.88646E-3,42
959.16468E-3,175
959.44284E-3,57
959.72094E-3,149
959.99899E-3,10
960.27698E-3,201
960.55491E-3,89
960.83279E-3,123
961.11062E-3,54
961.38841E-3,187
961.66614E-3,73
961.94383E-3,166
962.22148E-3,20
962.77664E-3,107
963.05416E-3,127
963.33165E-3,30
963.60910E-3,177
963.88651E-3,69
964.16390E-3,147
964.44125E-3,2
964.71858E-3,205
964.99587E-3,97
965.27314E-3,119
965.55039E-3,48
965.82761E-3,197
966.10482E-3,79
966.38200E-3,156
966.65917E-3,26
966.93632E-3,215
967.21346E-3,101
967.49058E-3,137
967.76770E-3,38
968.04480E-3,173
968.32190E-3,61
968.59899E-3,152
968.87608E-3,15
969.15317E-3,204
969.43025E-3,86
969.70734E-3,122
969.98442E-3,51
970.26151E-3,185
970.53861E-3,78
970.81572E-3,168
971.09283E-3,19
971.64709E-3,110
971.92424E-3,132
972.20141E-3,33
972.47859E-3,181
972.75579E-3,68
973.03302E-3,144
973.31026E-3,6
973.58753E-3,212
973.86483E-3,94
974.14215E-3,114
974.41950E-3,45
974.69688E-3,191
974.97430E-3,84
975.25174E-3,162
975.52923E-3,25
975.80675E-3,216
976.08431E-3,104
976.36191E-3,138
976.63955E-3,41
976.91724E-3,173
977.19497E-3,60
977.47275E-3,152
977.75058E-3,8
978.02846E-3,199
978.30639E-3,92
978.58437E-3,126
978.86241E-3,57
979.14051E-3,189
979.41867E-3,72
979.69689E-3,164
979.97517E-3,20
980.53192E-3,109
980.81040E-3,129
981.08895E-3,32
981.36757E-3,178
981.64626E-3,69
981.92503E-3,147
982.20387E-3,2
982.48279E-3,208
982.76179E-3,98
983.04087E-3,118
983.32003E-3,49
983.59928E-3,195
983.87862E-3,80
984.15804E-3,158
984.43755E-3,28
984.71716E-3,219
984.99686E-3,101
985.27665E-3,135
985.55655E-3,38
985.83654E-3,170
986.11663E-3,63
986.39682E-3,155
986.67712E-3,12
986.95752E-3,203
987.23804E-3,89
987.51866E-3,123
987.79939E-3,54
988.08024E-3,186
988.36120E-3,75
988.64228E-3,167
988.92347E-3,16
989.20479E-3,221
989.48623E-3,113
989.76779E-3,133
990.04948E-3,36
990.33130E-3,182
990.61325E-3,65
990.89533E-3,143
991.17754E-3,5
991.45989E-3,209
991.74237E-3,95
992.02499E-3,117
992.30776E-3,46
992.59067E-3,194
992.87372E-3,83
993.15692E-3,159
993.44027E-3,24
993.72377E-3,213
994.00742E-3,105
994.29122E-3,141
994.57518E-3,42
994.85930E-3,176
995.14358E-3,59
995.42803E-3,149
995.71263E-3,11
995.99741E-3,200
996.28235E-3,90
996.56746E-3,125
996.85274E-3,55
997.13820E-3,188
997.42383E-3,74
997.70964E-3,165
997.99564E-3,22
998.56817E-3,107
998.85471E-3,128
999.14145E-3,30
999.42837E-3,177
999.71549E-3,71
1.0000028,148
1.0002903,1
1.0005780,206
1.0008659,99
1.0011540,120
1.0014424,50
1.0017309,197
1.0020196,79
1.0023086,156
1.0025977,27
1.0028871,217
1.0031767,102
1.0034665,137
1.0037565,39
1.0040468,172
1.0043373,62
1.0046280,153
1.0049190,14
1.0052102,205
1.0055016,87
1.0057933,121
1.0060852,52
1.0063773,184
1.0066697,77
1.0069623,169
1.0072552,18
1.0078418,111
1.0081354,131
1.0084294,34
1.0087235,180
1.0090180,67
1.0093127,145
1.0096077,7
1.0099029,211
1.0101985,93
1.0104943,115
1.0107904,44
1.0110867,192
1.0113834,85
1.0116803,161
1.0119776,26
1.0122751,215
1.0125729,103
1.0128711,139
1.0131695,40
1.0134682,174
1.0137672,61
1.0140666,151
1.0143662,9
1.0146662,198
1.0149665,91
1.0152671,127
1.0155680,56
1.0158693,190
1.0161708,73
1.0164728,163
1.0167750,21
1.0173805,108
1.0176838,130
1.0179874,31
1.0182914,179
1.0185957,70
1.0189003,146
1.0192054,3
1.0195108,207
1.0198165,97
1.0201226,119
1.0204291,48
1.0207360,196
1.0210432,81
1.0213508,157
1.0216588,29
1.0219672,218
1.0222760,100
1.0225852,136
1.0228947,37
1.0232047,171
1.0235151,64
1.0238258,154
1.0241370,13
1.0244486,202
1.0247606,88
1.0250730,124
1.0253859,53
1.0256992,187
1.0260129,76
1.0263270,166
1.0266416,17
1.0269566,220
1.0272721,112
1.0275880,134
1.0279044,35
1.0282212,183
1.0285385,66
1.0288562,142
1.0291744,4
1.0294931,210
1.0298123,96
1.0301319,116
1.0304521,47
1.0307727,193
1.0310938,82
1.0314154,160
1.0317375,23
1.0320601,214
1.0323832,106
1.0327068,140
1.0330309,43
1.0333556,175
1.0336808,58
1.0340065,150
1.0343327,10
1.0346595,201
1.0349868,64
1.0353147,89
1.0356431,38
1.0359721,134
1.0363017,51
1.0366318,119
1.0369624,13
1.0376255,77
1.0379580,92
1.0382910,21
1.0386246,127
1.0389588,48
1.0392936,106
1.0396290,1
1.0399650,147
1.0403017,69
1.0406390,85
1.0409769,33
1.0413154,141
1.0416546,56
1.0419945,112
1.0423350,18
1.0426761,154
1.0430179,72
1.0433604,99
1.0437036,26
1.0440474,124
1.0443919,43
1.0447372,109
1.0450831,9
1.0454297,145
1.0457771,60
1.0461251,87
1.0464739,35
1.0468234,132
1.0471736,54
1.0475246,121
1.0478764,11
1.0482289,158
1.0485821,79
1.0489362,95
1.0492910,23
1.0496466,130
1.0500029,46
1.0503601,103
1.0507181,4
1.0510769,151
1.0514365,66
1.0517969,81
1.0521582,30
1.0525203,137
1.0528833,59
1.0532471,116
1.0536118,16
1.0539773,153
1.0543438,74
1.0547111,100
1.0550793,28
1.0554485,125
1.0558185,41
1.0561895,108
1.0565614,5
1.0569342,142
1.0573080,65
1.0576827,91
1.0580584,39
1.0584351,136
1.0588127,50
1.0591914,117
1.0595711,12
1.0603334,78
1.0607162,94
1.0610999,22
1.0614848,129
1.0618706,47
1.0622576,104
1.0626456,2
1.0630348,149
1.0634250,68
1.0638164,83
1.0642088,32
1.0646025,139
1.0649972,57
1.0653932,114
1.0657903,19
1.0661886,156
1.0665881,71
1.0669887,97
1.0673907,25
1.0677938,122
1.0681982,44
1.0686039,111
1.0690108,7
1.0694190,144
1.0698285,62
1.0702394,88
1.0706515,36
1.0710650,133
1.0714798,53
1.0718961,120
1.0723137,10
1.0727327,157
1.0731531,80
1.0735749,96
1.0739982,24
1.0744230,131
1.0748492,45
1.0752769,102
1.0757062,3
1.0761369,150
1.0765692,67
1.0770031,82
1.0774385,31
1.0778756,138
1.0783143,58
1.0787545,115
1.0791965,15
1.0796401,152
1.0800854,75
1.0805325,101
1.0809812,29
1.0814317,126
1.0818840,40
1.0823381,107
1.0827940,6
1.0832517,143
1.0837113,63
1.0841728,90
1.0846362,37
1.0851015,135
1.0855688,52
1.0860380,118
1.0865093,14
1.0874579,76
1.0879353,93
1.0884148,20
1.0888965,128
1.0893803,49
1.0898663,105
1.0908451,148
1.0913378,70
1.0918329,84
1.0923303,34
1.0928301,140
1.0933323,55
1.0938370,113
1.0943441,17
1.0948537,155
1.0953659,73
1.0958806,98
1.0963980,27
1.0969180,123
1.0974408,42
1.0979662,110
1.0984944,8
1.0990255,146
1.0995593,61
1.1000961,86
1.1006359,20
1.1011786,70
1.1017243,30
1.1022731,64
1.1028251,7
1.1039386,42
1.1045002,50
1.1050652,13
1.1056335,68
1.1062053,26
1.1067806,55
1.1073594,3
1.1079419,80
1.1085280,36
1.1091178,44
1.1097115,17
1.1103090,73
1.1109105,33
1.1115159,61
1.1121255,10
1.1127392,81
1.1133571,40
1.1139793,53
1.1146058,16
1.1152369,66
1.1158725,23
1.1165127,57
1.1171576,4
1.1178074,76
1.1184620,35
1.1191217,48
1.1197864,22
1.1204564,72
1.1211316,28
1.1218123,62
1.1224985,8
1.1238880,41
1.1245915,49
1.1253010,12
1.1260167,67
1.1267387,27
1.1274670,56
1.1282020,1
1.1289437,78
1.1296923,38
1.1304479,46
1.1312107,19
1.1319809,75
1.1327587,31
1.1335442,59
1.1343376,11
1.1351393,82
1.1359492,39
1.1367678,52
1.1375951,15
1.1384315,65
1.1392772,24
1.1401324,58
1.1409975,5
1.1418726,77
1.1427581,34
1.1436543,47
1.1445615,21
1.1454800,71
1.1464103,29
1.1473525,63
1.1483072,6
1.1492748,83
1.1502556,43
1.1512501,51
1.1522588,14
1.1532821,69
1.1543206,25
1.1553748,54
1.1564454,2
1.1575328,79
1.1586378,37
1.1597611,45
1.1609033,18
1.1620653,74
1.1632478,32
1.1644518,60
1.1656781,9
1.1669278,31
1.1682019,15
1.1695016,20
1.1708281,6
1.1721827,25
1.1735668,9
1.1749820,22
1.1764299,2
1.1779123,29
1.1794312,13
1.1809887,18
1.1825871,8
1.1842289,27
1.1859170,11
1.1876545,24
1.1894446,3
1.1931986,16
1.1951714,19
1.1972148,5
1.1993349,26
1.2015385,10
1.2038332,21
1.2062281,1
1.2087333,30
1.2113608,14
1.2141249,17
1.2170423,7
1.2201332,28
1.2234222,12
1.2269395,23
1.2307231,4
1.2348217,9
1.2392989,4
1.2442404,5
1.2497655,2
1.2560478,7
1.2633548,3
1.2721315,6
1.2832083,1
1.2984463,8


==> figures/Process_params2/part_b_dphibo_hist.csv <==
Values ,histogram2D(_statGetWaveform( "sg13g2_lv_nmos_dphibo" nil ?resDbFile axlGetHistoryResults(axlGetCurrentHistory(_vivaGetSessionName())) ?testName "Yasmin:Relu_1Input2:1" ?filtPointsList "" ) 10 "standard" "stddev" t)
797.95629E-3,8
807.86808E-3,2
814.80366E-3,6
820.19302E-3,3
824.62682E-3,7
828.40844E-3,1
831.71509E-3,5
834.65962E-3,4
837.31844E-3,27
839.74578E-3,7
841.98157E-3,21
844.05609E-3,8
845.99286E-3,22
847.81054E-3,1
849.52416E-3,15
851.14605E-3,14
852.68643E-3,29
854.15387E-3,5
855.55563E-3,19
856.89794E-3,10
858.18616E-3,24
859.42492E-3,3
860.61831E-3,17
861.76989E-3,12
862.88282E-3,26
863.95993E-3,6
865.00371E-3,20
866.01641E-3,9
867.00006E-3,23
867.95649E-3,2
868.88736E-3,16
869.79418E-3,13
870.67831E-3,28
871.54103E-3,4
872.38349E-3,18
873.20675E-3,11
874.01179E-3,25
874.79951E-3,7
875.57076E-3,47
876.32631E-3,34
877.06688E-3,73
877.79315E-3,20
878.50575E-3,60
879.20525E-3,21
879.89222E-3,61
880.56716E-3,1
881.23055E-3,41
881.88286E-3,40
883.15589E-3,14
883.77740E-3,54
884.38938E-3,27
884.99218E-3,67
885.58612E-3,9
886.17151E-3,49
886.74862E-3,32
887.31774E-3,71
887.87912E-3,16
888.43302E-3,56
888.97966E-3,25
889.51928E-3,65
890.05208E-3,4
890.57828E-3,44
891.09805E-3,37
891.61161E-3,76
892.11911E-3,11
892.62073E-3,51
893.11664E-3,30
893.60698E-3,69
894.09192E-3,6
894.57159E-3,46
895.04614E-3,35
895.51569E-3,74
895.98037E-3,18
896.44031E-3,58
896.89563E-3,23
897.34643E-3,63
897.79282E-3,3
898.23492E-3,43
898.67283E-3,38
899.10664E-3,77
899.53644E-3,15
899.96233E-3,55
900.38440E-3,26
900.80273E-3,66
901.21741E-3,10
901.62850E-3,50
902.03610E-3,31
902.44027E-3,70
902.84109E-3,17
903.23863E-3,57
903.63295E-3,24
904.02413E-3,64
904.41221E-3,5
904.79728E-3,45
905.17937E-3,36
905.55857E-3,75
905.93491E-3,12
906.30845E-3,52
906.67926E-3,29
907.04737E-3,68
907.41285E-3,8
907.77573E-3,48
908.13607E-3,33
908.49391E-3,72
908.84930E-3,19
909.20227E-3,59
909.55288E-3,22
909.90117E-3,62
910.24717E-3,2
910.59093E-3,42
910.93247E-3,39
911.60910E-3,13
911.94424E-3,53
912.27732E-3,28
912.60837E-3,131
912.93743E-3,17
913.26452E-3,95
913.58967E-3,62
913.91293E-3,141
914.23431E-3,30
914.55385E-3,108
914.87156E-3,49
915.18750E-3,127
915.50167E-3,8
915.81411E-3,86
916.12484E-3,71
916.43389E-3,150
916.74129E-3,22
917.04705E-3,100
917.35120E-3,57
917.65376E-3,136
917.95477E-3,12
918.25423E-3,90
918.55217E-3,67
918.84862E-3,146
919.14359E-3,35
919.43710E-3,113
919.72918E-3,44
920.01985E-3,122
920.30911E-3,3
920.59700E-3,81
920.88353E-3,76
921.45258E-3,29
921.73514E-3,107
922.01642E-3,50
922.29642E-3,128
922.57516E-3,19
922.85267E-3,97
923.12895E-3,60
923.40402E-3,139
923.67791E-3,34
923.95061E-3,112
924.22216E-3,45
924.49255E-3,123
924.76182E-3,9
925.02996E-3,87
925.29699E-3,70
925.56294E-3,149
925.82780E-3,25
926.09160E-3,103
926.35435E-3,54
926.61605E-3,133
926.87673E-3,14
927.13638E-3,92
927.39504E-3,65
927.65270E-3,144
927.90938E-3,39
928.16509E-3,117
928.41984E-3,40
928.67364E-3,118
928.92651E-3,1
929.17845E-3,79
929.42948E-3,78
929.92882E-3,27
930.17716E-3,105
930.42462E-3,52
930.67122E-3,130
930.91696E-3,16
931.16185E-3,94
931.40590E-3,63
931.64913E-3,142
931.89153E-3,32
932.13313E-3,110
932.37392E-3,47
932.61392E-3,125
932.85313E-3,6
933.09156E-3,84
933.32923E-3,73
933.56613E-3,152
933.80228E-3,23
934.03769E-3,101
934.27236E-3,56
934.50630E-3,135
934.73951E-3,11
934.97201E-3,89
935.20381E-3,68
935.43490E-3,147
935.66530E-3,37
935.89501E-3,115
936.12404E-3,42
936.35240E-3,120
936.58009E-3,5
936.80712E-3,83
937.03350E-3,74
937.25924E-3,153
937.48433E-3,28
937.70879E-3,106
937.93262E-3,51
938.15582E-3,129
938.37842E-3,20
938.60040E-3,98
938.82178E-3,59
939.04256E-3,138
939.26274E-3,33
939.48234E-3,111
939.70136E-3,46
939.91981E-3,124
940.13768E-3,10
940.35499E-3,88
940.57173E-3,69
940.78793E-3,148
941.00357E-3,24
941.21867E-3,102
941.43323E-3,55
941.64726E-3,134
941.86075E-3,15
942.07373E-3,93
942.28618E-3,64
942.49812E-3,143
942.70954E-3,38
942.92047E-3,116
943.13089E-3,41
943.34081E-3,119
943.55024E-3,2
943.75919E-3,80
943.96765E-3,77
944.38314E-3,26
944.59018E-3,104
944.79675E-3,53
945.00286E-3,132
945.20851E-3,18
945.41371E-3,96
945.61845E-3,61
945.82275E-3,140
946.02661E-3,31
946.23004E-3,109
946.43302E-3,48
946.63558E-3,126
946.83771E-3,7
947.03941E-3,85
947.24070E-3,72
947.44157E-3,151
947.64203E-3,21
947.84208E-3,99
948.04173E-3,58
948.24097E-3,137
948.43981E-3,13
948.63826E-3,91
948.83632E-3,66
949.03399E-3,145
949.23128E-3,36
949.42818E-3,114
949.62471E-3,43
949.82086E-3,121
950.01664E-3,4
950.21205E-3,82
950.40709E-3,75
950.79609E-3,42
950.99006E-3,153
951.18367E-3,71
951.37693E-3,182
951.56984E-3,25
951.76241E-3,136
951.95464E-3,88
952.14653E-3,199
952.33808E-3,48
952.52930E-3,159
952.72019E-3,65
952.91075E-3,176
953.10098E-3,12
953.29090E-3,123
953.48049E-3,101
953.66977E-3,212
953.85873E-3,35
954.04738E-3,146
954.23572E-3,78
954.42375E-3,189
954.61148E-3,18
954.79891E-3,129
954.98604E-3,95
955.17287E-3,206
955.35941E-3,55
955.54566E-3,166
955.73162E-3,58
955.91729E-3,169
956.10267E-3,2
956.28778E-3,113
956.47260E-3,110
956.84142E-3,38
957.02541E-3,149
957.20914E-3,75
957.39260E-3,186
957.57579E-3,22
957.75872E-3,133
957.94138E-3,91
958.12379E-3,202
958.30594E-3,44
958.48783E-3,155
958.66947E-3,69
958.85086E-3,180
959.03199E-3,9
959.21289E-3,120
959.39353E-3,104
959.57393E-3,215
959.75410E-3,31
959.93402E-3,142
960.11370E-3,82
960.29315E-3,193
960.47237E-3,15
960.65135E-3,126
960.83011E-3,98
961.00864E-3,209
961.18694E-3,51
961.36502E-3,162
961.54288E-3,62
961.72052E-3,173
961.89794E-3,6
962.07514E-3,117
962.25213E-3,107
962.42891E-3,218
962.60548E-3,39
962.78183E-3,150
962.95798E-3,74
963.13393E-3,185
963.30967E-3,28
963.48520E-3,139
963.66054E-3,85
963.83568E-3,196
964.01062E-3,47
964.18537E-3,158
964.35992E-3,66
964.53428E-3,177
964.70845E-3,13
964.88243E-3,124
965.05623E-3,100
965.22984E-3,211
965.40326E-3,32
965.57651E-3,143
965.74957E-3,81
965.92246E-3,192
966.09516E-3,21
966.26769E-3,132
966.44005E-3,92
966.61223E-3,203
966.78425E-3,54
966.95609E-3,165
967.12776E-3,59
967.29927E-3,170
967.47061E-3,4
967.64179E-3,115
967.81281E-3,109
968.15436E-3,36
968.32490E-3,147
968.49528E-3,77
968.66550E-3,188
968.83557E-3,24
969.00549E-3,135
969.17527E-3,89
969.34489E-3,200
969.51436E-3,43
969.68368E-3,154
969.85286E-3,70
970.02190E-3,181
970.19080E-3,10
970.35955E-3,121
970.52816E-3,103
970.69664E-3,214
970.86497E-3,29
971.03318E-3,140
971.20124E-3,84
971.36918E-3,195
971.53698E-3,17
971.70465E-3,128
971.87220E-3,96
972.03961E-3,207
972.20690E-3,50
972.37406E-3,161
972.54110E-3,63
972.70802E-3,174
972.87481E-3,5
973.04148E-3,116
973.20804E-3,108
973.54080E-3,41
973.70700E-3,152
973.87309E-3,72
974.03907E-3,183
974.20494E-3,26
974.37069E-3,137
974.53634E-3,87
974.70188E-3,198
974.86731E-3,49
975.03264E-3,160
975.19786E-3,64
975.36298E-3,175
975.52799E-3,11
975.69291E-3,122
975.85772E-3,102
976.02244E-3,213
976.18706E-3,34
976.35158E-3,145
976.51601E-3,79
976.68034E-3,190
976.84458E-3,19
977.00873E-3,130
977.17279E-3,94
977.33675E-3,205
977.50063E-3,56
977.66443E-3,167
977.82813E-3,57
977.99176E-3,168
978.15529E-3,1
978.31875E-3,112
978.48212E-3,111
978.80862E-3,37
978.97176E-3,148
979.13481E-3,76
979.29779E-3,187
979.46070E-3,23
979.62352E-3,134
979.78628E-3,90
979.94897E-3,201
980.11158E-3,45
980.27413E-3,156
980.43660E-3,68
980.59901E-3,179
980.76135E-3,8
980.92362E-3,119
981.08583E-3,105
981.24798E-3,216
981.41007E-3,30
981.57209E-3,141
981.73405E-3,83
981.89595E-3,194
982.05779E-3,16
982.21958E-3,127
982.38131E-3,97
982.54299E-3,208
982.70461E-3,52
982.86617E-3,163
983.02769E-3,61
983.18915E-3,172
983.35056E-3,7
983.51192E-3,118
983.67324E-3,106
983.83451E-3,217
983.99573E-3,40
984.15691E-3,151
984.31804E-3,73
984.47913E-3,184
984.64017E-3,27
984.80118E-3,138
984.96214E-3,86
985.12307E-3,197
985.28395E-3,46
985.44480E-3,157
985.60562E-3,67
985.76639E-3,178
985.92714E-3,14
986.08785E-3,125
986.24852E-3,99
986.40917E-3,210
986.56978E-3,33
986.73037E-3,144
986.89093E-3,80
987.05146E-3,191
987.21196E-3,20
987.37244E-3,131
987.53289E-3,93
987.69332E-3,204
987.85372E-3,53
988.01411E-3,164
988.17447E-3,60
988.33481E-3,171
988.49514E-3,3
988.65545E-3,114
988.81574E-3,112
989.13627E-3,36
989.29651E-3,150
989.45674E-3,78
989.61696E-3,192
989.77717E-3,25
989.93737E-3,139
990.09756E-3,89
990.25774E-3,203
990.41791E-3,45
990.57807E-3,159
990.73824E-3,70
990.89839E-3,184
991.05855E-3,10
991.21869E-3,124
991.37884E-3,104
991.53899E-3,218
991.69914E-3,29
991.85929E-3,143
992.01944E-3,85
992.17959E-3,199
992.33975E-3,18
992.49991E-3,132
992.66008E-3,96
992.82026E-3,210
992.98044E-3,52
993.14063E-3,166
993.30084E-3,63
993.46105E-3,177
993.62127E-3,5
993.78151E-3,119
993.94176E-3,109
994.26231E-3,43
994.42261E-3,157
994.58292E-3,72
994.74326E-3,186
994.90361E-3,26
995.06398E-3,140
995.22438E-3,88
995.38480E-3,202
995.54524E-3,49
995.70570E-3,163
995.86619E-3,66
996.02670E-3,180
996.18725E-3,13
996.34782E-3,127
996.50842E-3,101
996.66905E-3,215
996.82971E-3,35
996.99040E-3,149
997.15113E-3,79
997.31189E-3,193
997.47268E-3,19
997.63351E-3,133
997.79438E-3,95
997.95529E-3,209
998.11623E-3,56
998.27722E-3,170
998.43824E-3,59
998.59931E-3,173
998.76042E-3,2
998.92157E-3,116
999.08277E-3,113
999.40530E-3,39
999.56664E-3,153
999.72803E-3,75
999.88946E-3,189
1.0000510,22
1.0002125,136
1.0003741,92
1.0005357,206
1.0006974,46
1.0008592,160
1.0010210,69
1.0011829,183
1.0013448,9
1.0015068,123
1.0016689,105
1.0018310,219
1.0019931,32
1.0021554,146
1.0023177,82
1.0024801,196
1.0026425,15
1.0028050,129
1.0029676,99
1.0031302,213
1.0032930,53
1.0034558,167
1.0036186,62
1.0037816,176
1.0039446,6
1.0041077,120
1.0042708,108
1.0044341,222
1.0045974,40
1.0047608,154
1.0049243,74
1.0050879,188
1.0052516,28
1.0054153,142
1.0055792,86
1.0057431,200
1.0059071,48
1.0060712,162
1.0062354,67
1.0063997,181
1.0065640,14
1.0067285,128
1.0068931,100
1.0070578,214
1.0072225,33
1.0073874,147
1.0075523,81
1.0077174,195
1.0078826,21
1.0080479,135
1.0082132,93
1.0083787,207
1.0085443,55
1.0087100,169
1.0088758,60
1.0090417,174
1.0092078,3
1.0093739,117
1.0095402,111
1.0098730,37
1.0100397,151
1.0102064,77
1.0103732,191
1.0105402,24
1.0107073,138
1.0108745,90
1.0110419,204
1.0112094,44
1.0113770,158
1.0115447,71
1.0117126,185
1.0118806,11
1.0120487,125
1.0122170,103
1.0123854,217
1.0125539,30
1.0127226,144
1.0128914,84
1.0130604,198
1.0132295,17
1.0133987,131
1.0135681,97
1.0137377,211
1.0139074,51
1.0140772,165
1.0142472,64
1.0144174,178
1.0145877,4
1.0147581,118
1.0149287,110
1.0152704,42
1.0154415,156
1.0156128,73
1.0157842,187
1.0159558,27
1.0161276,141
1.0162995,87
1.0164716,201
1.0166439,50
1.0168163,164
1.0169889,65
1.0171617,179
1.0173347,12
1.0175078,126
1.0176812,102
1.0178547,216
1.0180284,34
1.0182023,148
1.0183763,80
1.0185506,194
1.0187250,20
1.0188997,134
1.0190745,94
1.0192496,208
1.0194248,57
1.0196002,171
1.0197759,58
1.0199517,172
1.0201278,1
1.0203040,115
1.0204805,114
1.0208340,38
1.0210111,152
1.0211884,76
1.0213659,190
1.0215437,23
1.0217217,137
1.0218998,91
1.0220783,205
1.0222569,47
1.0224358,161
1.0226149,68
1.0227942,182
1.0229738,8
1.0231536,122
1.0233336,106
1.0235139,220
1.0236944,31
1.0238752,145
1.0240562,83
1.0242374,197
1.0244189,16
1.0246007,130
1.0247827,98
1.0249650,212
1.0251475,54
1.0253303,168
1.0255134,61
1.0256967,175
1.0258803,7
1.0260641,121
1.0262483,107
1.0264327,221
1.0266174,41
1.0268023,155
1.0269876,54
1.0271731,138
1.0273589,20
1.0275450,104
1.0277314,65
1.0279181,149
1.0281050,35
1.0282923,119
1.0284799,50
1.0286678,134
1.0288559,10
1.0290444,94
1.0292332,75
1.0294224,159
1.0296118,25
1.0298015,109
1.0299916,60
1.0301820,144
1.0303727,14
1.0305638,98
1.0307551,71
1.0309469,155
1.0311389,40
1.0313313,124
1.0315240,45
1.0317171,129
1.0319106,2
1.0321043,86
1.0322985,83
1.0326878,27
1.0328831,111
1.0330786,58
1.0332746,142
1.0334709,18
1.0336676,102
1.0338647,67
1.0340622,151
1.0342601,33
1.0344583,117
1.0346570,52
1.0348560,136
1.0350554,7
1.0352553,91
1.0354555,78
1.0356562,162
1.0358573,22
1.0360587,106
1.0362607,63
1.0364630,147
1.0366658,12
1.0368690,96
1.0370726,73
1.0372767,157
1.0374812,38
1.0376862,122
1.0378916,47
1.0380974,131
1.0383038,4
1.0385106,88
1.0387178,81
1.0391338,31
1.0393425,115
1.0395517,53
1.0397613,137
1.0399715,19
1.0401822,103
1.0403933,66
1.0406050,150
1.0408172,37
1.0410299,121
1.0412431,48
1.0414569,132
1.0416712,8
1.0418860,92
1.0421014,77
1.0423173,161
1.0425337,26
1.0427508,110
1.0429683,59
1.0431865,143
1.0434052,13
1.0436245,97
1.0438444,72
1.0440649,156
1.0442859,42
1.0445076,126
1.0447299,43
1.0449528,127
1.0451763,1
1.0454004,85
1.0456252,84
1.0460766,29
1.0463033,113
1.0465307,56
1.0467587,140
1.0469874,16
1.0472168,100
1.0474468,69
1.0476775,153
1.0479090,34
1.0481411,118
1.0483740,51
1.0486075,135
1.0488418,6
1.0490768,90
1.0493126,79
1.0495491,163
1.0497864,23
1.0500244,107
1.0502633,62
1.0505028,146
1.0507432,11
1.0509844,95
1.0512264,74
1.0514692,158
1.0517128,39
1.0519573,123
1.0522026,46
1.0524488,130
1.0526958,5
1.0529437,89
1.0531924,80
1.0534421,164
1.0536926,30
1.0539441,114
1.0541965,55
1.0544498,139
1.0547041,21
1.0549593,105
1.0552155,64
1.0554726,148
1.0557308,36
1.0559899,120
1.0562501,49
1.0565113,133
1.0567735,9
1.0570367,93
1.0573010,76
1.0575664,160
1.0578329,24
1.0581005,108
1.0583692,61
1.0586390,145
1.0589099,15
1.0591820,99
1.0594553,70
1.0597298,154
1.0600054,41
1.0602823,125
1.0605604,44
1.0608398,128
1.0611204,3
1.0614023,87
1.0616855,82
1.0622558,28
1.0625430,112
1.0628316,57
1.0631215,141
1.0634129,17
1.0637056,101
1.0639999,68
1.0642955,152
1.0645927,32
1.0648914,116
1.0651916,27
1.0654934,72
1.0657967,4
1.0661016,49
1.0664082,40
1.0667164,84
1.0670262,11
1.0673378,56
1.0676511,33
1.0679661,77
1.0682829,7
1.0686015,52
1.0689219,37
1.0692442,81
1.0695684,19
1.0698945,64
1.0702225,24
1.0705526,69
1.0708846,1
1.0712187,46
1.0715549,43
1.0722336,16
1.0725762,61
1.0729210,28
1.0732681,73
1.0736175,10
1.0739693,55
1.0743234,34
1.0746800,78
1.0750391,18
1.0754006,63
1.0757648,25
1.0761315,70
1.0765010,5
1.0768731,50
1.0772480,39
1.0776257,83
1.0780063,13
1.0783898,58
1.0787764,31
1.0791660,75
1.0795587,8
1.0799545,53
1.0803537,36
1.0807561,80
1.0811619,21
1.0815712,66
1.0819841,22
1.0824005,67
1.0832446,45
1.0836723,44
1.0845399,14
1.0849798,59
1.0854240,30
1.0858725,74
1.0863255,9
1.0867831,54
1.0872453,35
1.0877123,79
1.0881843,17
1.0886613,62
1.0891435,26
1.0896311,71
1.0901241,3
1.0906228,48
1.0911273,41
1.0916377,85
1.0921542,12
1.0926771,57
1.0932065,32
1.0937426,76
1.0942856,6
1.0948358,51
1.0953933,38
1.0959584,82
1.0965314,20
1.0971125,65
1.0977020,23
1.0983002,68
1.0989074,2
1.0995240,47
1.1001503,42
1.1007866,86
1.1014334,15
1.1020911,60
1.1027600,29
1.1034407,28
1.1041338,5
1.1048396,21
1.1055587,14
1.1062919,31
1.1070397,8
1.1078028,24
1.1085819,11
1.1093780,27
1.1101918,2
1.1110243,19
1.1118764,16
1.1127494,33
1.1136445,6
1.1145628,22
1.1155059,13
1.1164754,30
1.1174730,3
1.1185005,20
1.1195602,15
1.1206545,32
1.1217858,9
1.1229573,25
1.1241724,10
1.1254347,26
1.1267486,1
1.1281191,18
1.1295520,17
1.1326329,7
1.1342981,23
1.1360607,12
1.1379343,29
1.1399355,4
1.1420853,7
1.1444100,4
1.1469443,10
1.1497344,2
1.1528439,8
1.1563646,3
1.1604359,9
1.1652851,1
1.1713236,6
1.1794274,5


==> figures/Process_params2/part_c_Iout_2params.csv <==
x1,x2,y
0.920278584,0.911525894,1.051895268
0.992862687,1.062185007,1.074057754
0.812512239,0.96811216,1.116399438
1.031081249,1.132234826,1.077339884
0.877077164,0.989096638,1.084272538
1.163201315,1.032639615,1.047115162
0.957204895,0.944331869,1.061926616
1.05286912,1.084431729,1.06088641
0.899942428,0.978768267,1.074019364
0.739051133,1.020790259,1.251342534
0.974963485,0.929867272,1.051313233
1.110886957,1.046020686,1.049005952
0.939143264,0.956795872,1.053682518
1.011371831,0.88300069,1.047005615
0.849655801,0.999365411,1.105152312
1.02103123,0.899430521,1.048823107
0.864134969,1.004557025,1.104527003
1.132728199,1.053630593,1.048141694
0.948240844,0.962561832,1.059058373
0.785215974,1.026571665,1.172671226
0.983867729,0.937428723,1.051539565
1.064981834,1.101272464,1.060669959
0.910347465,0.983955866,1.069427879
1.223289967,1.039082261,1.049935957
0.966094016,0.95074807,1.056242925
1.041641403,0.853797351,1.043315995
0.888918265,0.994222673,1.085385789
1.002008358,1.072149173,1.071600292
0.832910146,0.973499678,1.110821523
1.093312715,1.015228162,1.050288789
0.929847377,0.921382509,1.055037853
0.970527813,1.066949464,1.086213246
0.681881255,0.970823359,1.212985128
0.89451857,1.01251223,1.093075605
1.047159982,0.916665424,1.05214365
0.84163043,1.035807496,1.148752712
1.0066583,0.947592496,1.052179801
0.934524491,0.805786009,1.048167619
1.101702985,0.991659534,1.04615771
0.870766279,1.023649736,1.107396716
1.026000647,0.933743955,1.044751472
0.952735789,1.092025925,1.096361155
1.146373784,0.981369989,1.049026589
0.988350246,0.89199416,1.048447415
0.800085316,1.00195303,1.153555242
0.915364662,1.049727655,1.102569376
1.071463653,0.959709565,1.048823439
0.9052123,1.057766896,1.095074357
1.058798011,0.965360397,1.048864104
0.979407828,0.905842103,1.045774773
0.766281882,1.007181764,1.195076767
0.943712611,1.113421011,1.118921239
1.121105218,0.986530068,1.047126232
0.857123661,1.029564912,1.125672461
1.016159089,0.940950296,1.050334125
0.925102264,0.871329618,1.047976562
1.085550508,0.996789975,1.049775207
0.823300505,1.042480153,1.181492293
0.997412697,0.95381203,1.049125061
0.883115019,1.0179854,1.094625148
1.036288809,0.925762403,1.048624892
0.961655319,1.077911923,1.10009593
1.185850355,0.976146357,1.045116699
0.776418804,0.839164695,1.06926552
0.981635398,0.992940829,1.063173046
1.061855576,1.037430568,1.052995541
0.907795621,0.949182526,1.062581185
1.018583807,1.013865404,1.055448277
0.860681131,0.919070781,1.07425542
1.126710405,1.069488068,1.053186056
0.945981368,0.972165541,1.054341356
0.999704296,1.051652505,1.071088836
0.828231728,0.961142872,1.09840988
1.089361414,0.895865904,1.04390196
0.927483957,1.003252713,1.069321626
1.201450978,1.096388935,1.05208403
0.963875704,0.982664642,1.05738457
1.038945742,1.025102367,1.051560249
0.886043852,0.935608385,1.072293866
1.049989029,1.031091391,1.057547868
0.897251068,0.942657309,1.059535797
0.718151002,1.121502433,1.413411824
0.972744992,0.98781406,1.057563846
1.106182941,0.908761637,1.046132779
0.936840597,1.008503343,1.078148595
1.009006504,1.059937145,1.070652892
0.845720353,0.966741724,1.094221158
1.154279832,1.081061258,1.051499752
0.954973119,0.977460115,1.062199715
1.028526112,1.019381457,1.055911846
0.87395857,0.927845995,1.068344516
1.074832569,1.044231218,1.051227569
0.917833683,0.95531331,1.061330786
0.806542595,0.87761485,1.076098823
0.990602257,0.998076426,1.059549409
0.950492004,1.034211104,1.07422144
1.13924408,0.945976244,1.043990568
0.867494068,1.149017516,1.23108911
1.023502949,0.990378301,1.055559455
0.912869848,1.064519087,1.116998723
1.068182428,0.969472462,1.049538017
0.986105711,1.01116794,1.060205221
0.793028565,0.914155005,1.088722187
0.891742023,0.887741004,1.058196622
1.044378504,1.000657439,1.052522767
0.968311103,1.047851674,1.073909859
1.263046191,0.958260917,1.044145837
0.932193811,1.022212702,1.07423738
1.09742033,0.931831663,1.044747282
0.83736764,1.08806712,1.169760498
1.004325979,0.980071375,1.052462016
0.818077135,1.106853351,1.220236701
0.995132502,0.985244172,1.061503212
0.922700946,1.028058773,1.088208357
1.081866348,0.939208349,1.046331344
0.959432003,1.055666854,1.081876124
1.173512294,0.963967378,1.045237701
0.880127639,0.902742281,1.05652234
1.033668089,1.005866519,1.051063233
0.977184146,1.016601237,1.071002999
0.754206342,0.923610287,1.113946552
0.902595341,1.074950051,1.118019293
1.055804057,0.974826411,1.049043561
0.853452426,0.863696762,1.0643344
1.013755573,0.995505557,1.053997933
0.941433584,1.040764685,1.084467806
1.115847622,0.952290743,1.045263676
0.809582643,1.094150681,1.228479938
0.99173136,0.982017778,1.055643787
1.076552356,1.024374035,1.053971226
0.919059048,0.934681908,1.057732072
1.029799848,1.05068371,1.059876722
0.875526717,0.960428073,1.074508887
1.158594428,0.893972493,1.042825732
0.956089645,1.002602327,1.068614707
1.010186948,1.013187664,1.053745612
0.847706351,0.917880474,1.071854621
1.10850506,1.068204408,1.051536628
0.937993542,0.971495497,1.068744695
0.729612748,0.827522938,1.082318352
0.973854021,0.992300142,1.056879812
1.051422465,1.036615581,1.055856291
0.898601717,0.948390677,1.073115874
1.040288567,1.043351067,1.056739516
0.887487617,0.954565089,1.077073284
1.211255977,0.87460628,1.043467773
0.964985066,0.997432917,1.060579431
1.091318579,1.07946125,1.053406034
0.928667869,0.976803973,1.075435258
1.000854701,1.018681889,1.060740826
0.830600394,0.926812357,1.077088595
1.129662955,0.907322711,1.045714778
0.947112205,1.007841723,1.067055352
1.019804583,1.058842807,1.062981186
0.862420422,0.966052471,1.082333804
1.06340978,1.030325524,1.05221616
0.909075348,0.941808007,1.067713195
0.780958778,1.117223547,1.29822018
0.982750913,0.987172271,1.057185721
0.942574445,1.021499717,1.077920221
1.118436419,0.930856266,1.04510688
0.855302953,1.086213067,1.169739773
1.014954772,0.979420418,1.053580862
0.903908166,0.885440056,1.051038185
1.05729338,1.000011012,1.049939098
0.978295555,1.046930781,1.066789098
0.760539229,0.957530512,1.136854224
0.881628921,1.063340679,1.141517305
1.034974072,0.968793531,1.04655425
0.960544081,1.010498916,1.065227216
1.179371321,0.91285624,1.046111529
0.923904145,1.033422353,1.092396727
1.083693362,0.945157695,1.047096324
0.820728152,1.139427687,1.264493306
0.996271239,0.989737554,1.056490131
0.839521918,0.859122956,1.059879517
1.005490229,0.994863956,1.057961573
0.933361045,1.039919491,1.090661225
1.099538479,0.951522171,1.045257808
0.969419452,1.015913362,1.067357788
0.638274218,0.922506345,1.207326662
0.893135994,1.073530919,1.138287677
1.045763503,0.974163931,1.046784114
0.987227102,1.054641118,1.072860331
0.796640359,0.963266224,1.117456354
0.914120587,0.901115195,1.056612917
1.06981254,1.005211089,1.050178601
0.86914058,1.103961208,1.147075551
1.024748441,0.98460035,1.050208627
0.951614761,1.027312919,1.07230518
1.142723403,0.938323428,1.045046608
1.095345886,1.048783808,1.053347142
0.931022639,0.958987223,1.059102082
1.003165403,0.889920947,1.044255974
0.835164754,1.001304757,1.121838637
1.043004595,1.090001687,1.068563314
0.890336253,0.980721209,1.07971242
1.239116383,1.022929332,1.044371988
0.967202659,0.932794046,1.049163151
1.066572462,1.163995824,1.081432387
0.911612218,0.991018939,1.084164877
0.789228896,1.035006079,1.175175645
0.984985958,0.946787763,1.051314764
1.135917504,1.011839019,1.047962372
0.949367404,0.91542414,1.052543469
1.02226395,1.065721542,1.058741085
0.865825848,0.970149042,1.087938275
1.012561316,1.076409351,1.073700433
0.851570581,0.975487196,1.084915973
1.113332898,1.017291882,1.048343887
0.940289901,0.924695334,1.05777285
0.747123034,1.041618135,1.209630762
0.976073491,0.953053971,1.055417361
1.054329481,0.867722414,1.045773964
0.90127353,0.996147545,1.082569754
1.168151777,1.028809385,1.046814555
0.958318978,0.940083853,1.053943504
1.032370574,1.109988832,1.086301689
0.878610591,0.98588739,1.084053068
0.99399636,0.904316526,1.046351023
0.815340949,1.006523386,1.125026228
1.080068045,1.056708522,1.057857834
0.921492487,0.964665399,1.05993505
0.962765824,0.897682837,1.050042464
1.193123085,1.003904256,1.045072195
0.884586487,1.0526346,1.101159529
1.037612596,0.961854087,1.050608338
0.825799976,1.025834863,1.152026523
0.998557005,0.936523845,1.050052909
0.926295478,1.098756418,1.116484955
1.087439313,0.983310651,1.048583473
0.858915952,1.03825271,1.133190265
1.017368706,0.949968254,1.052535058
0.944848211,0.847371254,1.046444003
1.123860694,0.993581652,1.047660448
0.980521073,1.070802309,1.074058926
0.771547418,0.972833574,1.15653058
0.906508027,1.01454554,1.091352411
1.060318537,0.920237707,1.045290799
0.91660229,1.02008421,1.085777476
1.073136675,0.928864067,1.049970321
0.989475259,1.082716395,1.085605007
0.803381079,0.978114858,1.108307734
0.953855204,0.880401343,1.048600634
1.150217103,0.99872057,1.046872057
0.872372009,1.045120963,1.117457051
1.027259792,0.956056854,1.045778351
0.935684294,1.126418598,1.137101974
1.103916747,0.988455493,1.04875194
0.843695779,1.031862693,1.123338296
1.00783034,0.943498498,1.048849939
0.895890137,1.061050869,1.115463809
1.04856835,0.967428254,1.048686182
0.971636291,0.910161819,1.049994184
0.703353906,1.009166696,1.235397932
0.869955977,0.910848214,1.062587804
1.025373691,1.009499049,1.060306907
0.952175484,1.061615318,1.089297628
1.144525938,0.96777053,1.045345724
0.987788448,1.032250441,1.067363534
0.798382519,0.943916143,1.108636907
0.914743444,1.12919154,1.131125664
1.070635416,0.988776099,1.050359957
0.969973625,1.045569553,1.085143714
0.665495115,0.956426919,1.232436762
0.893828682,0.881722558,1.052429916
1.046460282,0.9990429,1.051117189
0.840581727,1.083566194,1.189799375
1.006073778,0.978441724,1.051372766
0.933943233,1.020436817,1.07421158
1.100614762,0.929367485,1.04516231
0.924503828,1.014886533,1.074094648
1.084618076,0.9208128,1.046015929
0.822023785,1.071471526,1.210544906
0.99684162,0.973166863,1.052873246
0.882373833,0.850752919,1.053397595
1.035630328,0.993902133,1.050687929
0.961099798,1.038666542,1.079314227
1.182524011,0.95035889,1.044502887
0.904561301,1.099994493,1.149163855
1.058043746,0.983633352,1.049361366
0.978851577,1.026202716,1.065805922
0.763476405,0.936977582,1.10093856
0.943143857,1.053130822,1.081914438
1.11976042,0.962208385,1.048209945
0.856216944,0.898564925,1.067726062
1.01555628,1.004230482,1.0544915
1.064193532,1.057235569,1.057454833
0.909712342,0.96501327,1.060687063
0.783120115,0.905085156,1.094270553
0.983309151,1.006852382,1.061716873
1.131180819,1.111663814,1.053583961
0.947676792,0.986208792,1.068341949
1.02041716,1.029186523,1.057553928
0.86328072,0.940518187,1.07451245
1.092310901,0.869572089,1.044229827
0.929258164,0.9964687,1.075415937
1.001431115,1.042048053,1.058308543
0.83176239,0.953433636,1.097007488
1.040963712,1.017638277,1.054030686
0.888204552,0.92523106,1.062429412
1.21692554,1.077155021,1.048626386
0.965539586,0.975816974,1.062394617
0.734534709,1.066332225,1.283993209
0.974408692,0.970486479,1.058570842
1.05214411,1.012175352,1.053613077
0.899273294,0.916048159,1.056442176
1.010778824,1.035405969,1.057072995
0.848685524,0.947190963,1.095326466
1.10968828,1.177146603,1.073592956
0.938568797,0.991339239,1.063559065
1.030439574,1.023289055,1.055984962
0.87630411,0.933270526,1.071191346
1.160858426,1.091001963,1.052390776
0.956647423,0.981045727,1.057227155
0.811060618,0.890970105,1.091911239
0.992296738,1.00162877,1.056971884
1.077421548,1.049254237,1.050339455
0.919669532,0.959348881,1.070082101
0.89657191,1.027685261,1.088760245
1.049277123,0.938767089,1.048662165
0.972190607,1.105379613,1.094268706
0.711299174,0.984922341,1.232345211
0.936262874,0.901935626,1.054424306
1.10504308,1.005538628,1.045267413
0.844713021,1.055152039,1.147766809
1.008417897,0.9636172,1.052689759
0.954414342,1.074235646,1.092304571
1.152219173,0.974495387,1.051715586
0.873167638,1.016256959,1.112862403
1.027892041,0.92306074,1.045191421
0.917218753,1.040341074,1.091296074
1.073981701,0.951907136,1.047477806
0.990038502,0.861488823,1.046617602
0.804977774,0.995184712,1.139558417
0.981078093,1.143817121,1.111582166
0.77402807,0.990057942,1.152604315
0.907152824,1.033815964,1.095391621
1.061084953,0.945567864,1.048413318
0.859801852,1.010833178,1.110150163
1.017975559,0.913509443,1.048412419
0.945415087,1.063926961,1.09408725
1.125273259,0.969133297,1.045648518
0.827024016,1.047389851,1.147719102
0.99913027,0.957896234,1.050424539
0.926890299,0.886606659,1.048898937
1.088396094,1.000334119,1.050688559
0.963320836,1.087130545,1.101211635
1.197133796,0.97974604,1.04535779
0.8853169,1.021855762,1.103953006
1.038277979,0.931345627,1.049478101
0.994564114,1.119295054,1.103186838
0.816720126,0.987493214,1.108009941
1.080963692,1.030707789,1.051537406
0.922097385,0.94223369,1.06070477
1.170775868,1.059387616,1.048249559
0.958875616,0.966397443,1.053462781
1.03301829,0.908047191,1.049676975
0.879371123,1.008172322,1.089728621
0.75077104,1.019031282,1.207443985
0.976628731,0.927331166,1.049394556
1.05506496,1.080254654,1.060201951
0.901935578,0.977132225,1.072918943
1.013157838,0.876140891,1.048328107
0.852515517,0.997754596,1.122278194
1.114581345,1.043789967,1.04912038
0.940862103,0.954939794,1.058297679
1.137562725,1.037022196,1.046487027
0.949929942,0.94878738,1.054268473
1.022882651,0.833960554,1.047299916
0.86666273,0.992620473,1.103119302
1.067374979,1.068842537,1.051980085
0.912241908,0.971830775,1.06907767
0.791153686,1.013526239,1.149696647
0.985545636,0.918478634,1.054035749
1.043690187,0.894929255,1.043441898
0.891040639,1.002927378,1.094256239
1.249537322,1.05116648,1.05108055
0.9677569,0.960785929,1.055237061
1.096377801,1.024737689,1.048967413
0.931608727,0.93514655,1.056087281
1.003745241,1.095254711,1.089782383
0.836272461,0.982341321,1.105236617
0.883852548,1.041190358,1.114331612
1.036949552,0.952673015,1.049611948
0.962210656,0.865768753,1.050664066
1.189373815,0.995826499,1.044956818
0.925699473,1.075674495,1.116782703
1.086490854,0.975157009,1.048473296
0.824559015,1.016946206,1.124138814
0.997984487,0.924155114,1.049612676
0.944280724,0.903535736,1.05089746
1.122471671,1.006194767,1.047937874
0.858023275,1.056185648,1.121564698
1.016763224,0.964316774,1.051365193
0.905861197,1.028433475,1.093966127
1.059556249,0.939647255,1.04692113
0.979964322,1.108387719,1.094856346
0.768968538,0.985565852,1.147250963
0.988912512,1.089023801,1.078148029
0.801750857,0.98039643,1.130392121
0.915984268,1.022570554,1.084199276
1.072297367,0.932314447,1.04857406
0.871571589,1.048316308,1.129094458
1.026629338,0.958624573,1.047686789
0.953295691,0.888845144,1.049637073
1.148269793,1.000980983,1.045106052
0.842668346,1.011503218,1.127252367
1.007243814,0.91479316,1.047773803
0.935104839,1.065117221,1.101798208
1.102803518,0.969811041,1.051015094
0.971082031,1.155449175,1.121356297
0.693841937,0.990698629,1.271004474
0.895205706,1.034607801,1.118319836
1.047862654,0.946382865,1.044465442
1.002586448,0.879033458,1.050502923
0.834044121,0.998398416,1.106442423
1.094324286,1.044674867,1.048260164
0.930435529,0.955685658,1.065992937
1.230570126,1.019732429,1.044355695
0.966648369,0.928356931,1.052458443
1.042321682,1.081881634,1.0622393
0.889628814,0.977787658,1.082646233
0.78725088,1.060491522,1.203193195
0.98442666,0.967085323,1.055369095
1.06577478,0.909466398,1.046252434
0.910980746,1.008834799,1.083279676
1.021646818,1.123867646,1.08687576
0.864983303,0.988134817,1.087732466
1.134306566,1.031476353,1.046181416
0.948804376,0.943078898,1.05516719
1.112101638,1.025468085,1.04972999
0.93971696,0.936067466,1.053663988
1.011965988,1.097555411,1.076945692
0.850617413,0.982987751,1.094999182
1.053597556,0.896783454,1.044807827
0.90060916,1.003578335,1.086370031
0.743229936,1.052141853,1.256481912
0.975518414,0.961498921,1.053075997
1.031724904,1.070141244,1.064725097
0.877845964,0.972499803,1.100981629
1.165629864,1.014205166,1.046579501
0.957762075,0.919657087,1.0490561
1.079179243,1.03784073,1.055023765
0.920886228,0.949576141,1.061828239
0.993429222,0.843556714,1.04607793
0.813938656,0.993261219,1.125651921
0.854381508,1.078680507,1.153949978
1.014354544,0.976475355,1.050821175
0.942004359,1.018333266,1.078896171
1.117132407,0.926289468,1.046099946
0.977739749,1.042914478,1.074888288
0.757455205,0.954189173,1.117158352
0.903252858,0.873004895,1.052120819
1.056546841,0.997111379,1.051049274
0.959988154,1.029944572,1.072647681
1.176372847,0.941380222,1.049587388
0.880880214,1.115270309,1.170142054
1.034320005,0.986851226,1.051349252
0.819412865,0.906587814,1.075222207
0.995701538,1.007511541,1.057986099
0.923303192,1.058302607,1.09629956
1.082776179,0.965706792,1.047125228
0.932777911,1.050204123,1.084701421
1.098473781,0.960069292,1.04665512
0.838450672,0.892994525,1.06904672
1.004907636,1.002277547,1.057073116
0.892440458,1.093074984,1.130082763
1.045069593,0.981694002,1.048922999
0.968865283,1.024011389,1.06794619
1.282716595,0.934214396,1.042098389
0.913496065,0.818965216,1.049149055
1.068994914,0.991979832,1.047136758
0.986666194,1.036210689,1.067287524
0.794856542,0.947992392,1.117971141
0.951053606,1.012849665,1.072232976
1.140963578,0.917276132,1.046000478
0.86831998,1.067573457,1.142320211
1.02412487,0.971159694,1.046931723
1.075689409,1.015570433,1.046912146
0.918447106,0.92194698,1.05774942
0.808077077,1.072835535,1.180021729
0.991166538,0.973832031,1.052748146
1.156403335,0.85657123,1.040868238
0.955531549,0.994543277,1.066823048
1.029162038,1.039499897,1.061473942
0.8747449,0.951135824,1.071827384
1.107336778,1.10259351,1.061013381
0.937417481,0.984278195,1.062193319
1.009596181,1.026941726,1.05714924
0.846718043,0.937877323,1.080867758
1.050704124,1.054133999,1.06253716
0.897927656,0.96291444,1.069936688
0.7241939,0.90028038,1.120107017
0.973299459,1.00488389,1.063860086
1.206132743,0.88423891,1.043479938
0.964430443,0.999688114,1.056947679
1.039615924,1.04647441,1.061513794
0.886767404,0.957163731,1.071885013
1.000279101,1.021144555,1.058108542
0.829423676,0.930363505,1.085075624
1.090335498,1.08531375,1.058248577
0.928076474,0.979094496,1.072768157
1.019193473,1.033030246,1.053688234
0.861553939,0.944745707,1.080250198
1.128173242,1.135615037,1.057801082
0.946547069,0.989417122,1.067702677
0.778726902,1.062760079,1.224012669
0.982193,0.968453155,1.053387985
1.062630491,1.010165148,1.052868315
0.908436452,0.912195143,1.061780637
1.042662807,1.062471862,1.056865216
0.889982919,0.968282737,1.077681988
1.23465537,1.009998444,1.04569892
0.966925521,0.911861555,1.046934556
1.094833815,1.032834748,1.049111395
0.930729213,0.944539022,1.061549283
1.002875817,1.133877693,1.097515016
0.834606079,0.989256887,1.124398067
1.13510786,1.0209673,1.045780099
0.949085953,0.930115826,1.050393203
1.021955189,1.08487063,1.071365649
0.865405291,0.978931421,1.090271473
1.066173023,0.883624604,1.046999354
0.911296706,0.999526737,1.079724393
0.788246762,1.046247222,1.23037699
0.984706262,0.956979937,1.052373094
0.745209437,1.053881837,1.281074646
0.975795933,0.962738242,1.051706352
1.053963079,0.899857372,1.043657699
0.900941638,1.004720416,1.080424445
1.012263504,1.10192739,1.094176882
0.851095039,0.984117052,1.095188102
1.112715158,1.026756554,1.047061281
0.940003524,0.937653338,1.059063401
0.993712715,0.855214744,1.043693441
0.814642753,0.994382965,1.12978684
1.079622798,1.039290837,1.053768619
0.921189529,0.950942125,1.064198733
1.166878628,1.015399216,1.048212023
0.95804056,0.921665389,1.053011332
1.032047485,1.072491247,1.068088598
0.878228794,0.973665912,1.077289723
0.825181649,1.012680877,1.156378812
0.998270654,0.916971586,1.049345534
0.925997625,1.067260602,1.094679754
1.086964056,0.970991594,1.047802533
0.962488261,0.813266044,1.047277809
1.191218184,0.991819682,1.044729849
0.884219962,1.036008881,1.113553978
1.037280784,0.947792647,1.05085878
0.980242664,1.092547225,1.085008831
0.770270821,0.981532025,1.164229798
0.906184868,1.02383044,1.099386996
1.059936882,0.933979546,1.044318763
0.85847047,1.049965503,1.120917128
1.017065795,0.959889546,1.051013615
0.944564545,0.892497222,1.049743826
1.123163302,1.002115256,1.048724104
0.953575496,0.906216336,1.051738
1.149236827,1.007346604,1.047080828
0.871972404,1.058034196,1.128410658
1.026944343,0.965533684,1.052815794
0.916293475,1.029754583,1.083198506
1.072716314,0.941165529,1.046964413
0.989193824,1.114333457,1.095936055
0.802570267,0.986690662,1.135703106
0.895548257,1.042697035,1.106621718
1.04821512,0.954000755,1.046114739
0.971359155,0.872176984,1.046404881
0.69883508,0.996950662,1.241548742
0.935394677,1.078294725,1.103844638
1.10335852,0.976310903,1.045352404
0.843183354,1.01815924,1.127040305
1.00753695,0.926026464,1.0500308
1.029480705,1.037635424,1.059992277
0.875136367,0.949379524,1.078270504
1.157490115,0.841444723,1.042536118
0.955810638,0.993101019,1.0651812
0.808833389,1.069813687,1.187790254
0.99144888,0.972332735,1.056969626
1.076120111,1.014035208,1.05021192
0.918753261,0.919364654,1.053931799
0.72697235,0.896327007,1.128987066
0.973576727,1.003415486,1.061845418
1.051062885,1.051896759,1.055830044
0.898264999,0.961321009,1.073578101
1.009891427,1.025285094,1.060321621
0.847213354,0.935838265,1.073640662
1.107919083,1.096968006,1.058026763
0.937705613,0.982826223,1.05789057
1.090825899,1.122663729,1.063724245
0.928372311,0.987974451,1.07339693
1.0005668,1.0312837,1.064153652
0.830013906,0.942868354,1.08998459
1.039951935,1.060213721,1.06219164
0.887127924,0.966913608,1.074208177
1.20863342,0.909115205,1.041934094
0.964707768,1.008669016,1.065414146
1.063019583,1.019556843,1.050442601
0.90875614,0.928101943,1.058824358
0.779851996,1.081469687,1.225721895
0.982471916,0.977623931,1.058512441
1.128914661,0.878330769,1.048766693
0.946829706,0.9982374,1.067577011
1.019498846,1.044452741,1.055976411
0.861987962,0.955499629,1.08653173
0.903580786,1.152040791,1.181965905
1.056919637,0.990538469,1.05187094
0.978017626,1.034409256,1.074152345
0.759016623,0.946179772,1.124540555
0.942289487,1.011335515,1.072033037
1.117781963,0.914474994,1.04490422
0.854843173,1.064817391,1.173676535
1.014654499,0.969641824,1.054418726
0.923603828,1.048083636,1.088654525
1.083233841,0.958442871,1.044813554
0.820073014,0.888296729,1.07205644
0.995986304,1.000819184,1.056868488
0.881255047,1.08854288,1.148508732
1.034646767,0.980233936,1.048108697
0.960266145,1.022391515,1.070959976
1.17785389,0.932073458,1.046891596
0.969142368,1.028245974,1.07131319
1.297729309,0.939428094,1.042216404
0.892788585,1.107612593,1.152620348
1.045416192,0.98540503,1.050591898
0.838987746,0.903140625,1.073017124
1.005198814,1.006030598,1.053551293
0.933069598,1.055925746,1.091976378
1.099004703,0.964142173,1.047678301
0.868730937,1.075310996,1.167369464
1.024436448,0.974991761,1.050576147
0.951334238,1.016773634,1.069181592
1.141838306,0.923883285,1.044974895
0.986946594,1.040977261,1.070448446
0.795753809,0.952482044,1.116648533
0.913808536,0.864748563,1.050773938
1.069403077,0.995666016,1.048120211
1.020724007,1.024555735,1.055238013
0.863708592,0.934914585,1.076693577
1.13195073,1.094699041,1.053604297
0.947958884,0.982179578,1.061102875
0.784175935,0.894453456,1.096095055
0.983588397,1.002764818,1.060059508
1.064587109,1.050924692,1.052926066
0.910030135,0.960607116,1.066391212
1.220009259,1.068522561,1.045964947
0.965816811,0.9716632,1.05488264
1.041302237,1.013356878,1.050836134
0.888561807,0.918180317,1.068075152
1.001719631,1.036818671,1.058599578
0.832338018,0.948589223,1.091445044
1.092810605,0.830934687,1.04532319
0.929552904,0.992460305,1.073824046
1.110285653,0.875381529,1.044792075
0.938856128,0.997593739,1.075373232
1.011075185,1.043570225,1.067138662
0.84917176,0.954752591,1.081922344
1.052506191,1.01885649,1.054507879
0.899608164,0.927072265,1.059973697
0.736838923,1.079856335,1.278233148
0.974686073,0.976968145,1.057098341
1.077858531,1.059114628,1.055233702
0.919974236,0.966225043,1.067497651
0.811789649,0.907686229,1.079987543
0.99257964,1.008006971,1.059098509
1.162019606,1.118243504,1.052623747
0.956926196,0.987332754,1.057769508
1.030760166,1.030516492,1.058723216
0.876691174,0.942021109,1.06664305
0.915054256,1.086669479,1.112298464
1.071048858,0.979583267,1.049126293
0.988069289,1.021677628,1.060339434
0.799238702,0.931101366,1.103765378
0.952455688,1.047159977,1.082607676
1.145444025,0.957713505,1.044880813
0.870361758,0.886027526,1.059546789
1.025686954,1.000172539,1.053707729
0.934233977,1.010665985,1.073495875
1.101157359,0.913183811,1.048137958
0.841107447,1.0636331,1.171710138
1.006365916,0.96896349,1.048196865
0.894173973,1.141538493,1.183778074
1.046809764,0.989897753,1.05168744
0.970250716,1.033618967,1.065924826
0.674452889,0.945363005,1.222913815
0.961377582,1.040130031,1.076602523
1.184164116,0.951714826,1.045079083
0.882744888,0.860327213,1.056175463
1.035959288,0.995024323,1.05002893
0.822664464,1.073882095,1.178895368
0.99712707,0.974329714,1.05930212
0.924803201,1.016085075,1.069600696
1.085083315,0.922784156,1.044090976
0.856671201,0.90152717,1.063536626
1.01585752,1.005374814,1.051389416
0.943428315,1.054896098,1.087489944
1.120430167,0.963441813,1.04982518
0.979129673,1.027498945,1.068030437
0.764894754,0.93854556,1.113883131
0.904887065,1.104663799,1.137548042
1.058420387,0.984761366,1.050438267
1.033342927,0.890448757,1.048780646
0.879749878,1.001466734,1.089549565
1.172129344,1.049018652,1.04632822
0.95915384,0.959168175,1.054848494
1.081414134,1.023109076,1.050133683
0.922399331,0.933032671,1.059444467
0.994848228,1.090498946,1.08054969
0.817401345,0.980883501,1.118989049
1.115212213,1.035205821,1.045248915
0.941147933,0.946989572,1.059474039
1.013456552,1.169684822,1.101528454
0.852984962,0.991179091,1.098927346
1.055434052,1.066026076,1.058083726
0.902265742,0.970317829,1.075988017
0.752513514,1.012007119,1.201562841
0.976906415,0.915737007,1.047848658
0.792097169,1.017464989,1.154608976
0.985825623,0.924963753,1.053154758
1.06777808,1.076780807,1.057672188
0.912556095,0.975652135,1.073530143
1.023192599,0.868659459,1.046512219
0.867079085,0.996308108,1.095511814
1.138398764,1.041832823,1.05032705
0.950211032,0.953243963,1.05847809
1.004035497,1.1108166,1.086350677
0.836821592,0.986048106,1.105991163
1.09689772,1.028997799,1.049409989
0.931901393,0.940301301,1.056180893
1.255785918,1.056971517,1.048131538
0.968034005,0.964839427,1.054948582
1.044034002,0.904702332,1.044914503
0.891391703,1.006687836,1.092692663
0.845217908,1.052882272,1.147537461
1.008712068,0.962031344,1.052189074
0.936551842,0.898125991,1.048499051
1.105611292,1.00406733,1.047178043
0.97246779,1.099370654,1.091254327
0.714840943,0.983472026,1.201576469
0.896911813,1.026018652,1.093854864
1.049632681,0.936751041,1.045529788
0.990320315,0.849109368,1.045784249
0.80576407,0.993741885,1.130317427
0.917526408,1.038459392,1.104130959
1.074406396,0.950163757,1.048050794
0.873563685,1.014715958,1.10289677
1.028208847,0.920525935,1.047172893
0.954693775,1.071135883,1.094441181
1.153241924,0.973000279,1.047450332
0.945698301,1.083139372,1.113510116
1.125988692,0.978278333,1.045552968
0.86024231,1.020260408,1.105196012
1.018279507,0.929116235,1.046280088
0.90747447,1.045344944,1.116063455
1.061469733,0.956242027,1.049001073
0.981356709,0.881067549,1.046777319
0.7752342,0.998881713,1.154504983
0.885680805,1.03205639,1.109200365
1.038611561,0.943707561,1.047228552
0.963598287,1.127774639,1.115578081
1.199250807,0.988615806,1.04725084
0.927187272,0.910506125,1.053111592
1.088877673,1.009332814,1.04971748
0.827629877,1.061332448,1.142933294
0.999417186,0.967599473,1.051120348
0.978573538,1.0618995,1.077522344
0.762025167,0.967941425,1.160897342
0.904235003,0.911188125,1.053822908
1.05766808,1.009665396,1.053313636
0.855760869,1.130675753,1.216544677
1.015255364,0.988936376,1.056335942
0.942859234,1.032444847,1.0831105
1.119095872,0.944124244,1.045398202
0.821378378,0.882366802,1.074506983
0.996556343,0.999204131,1.055378485
0.924204144,1.045794798,1.092589786
1.084154766,0.956611535,1.042312232
0.960821965,1.020613432,1.073272134
1.180927257,0.929617826,1.049210664
0.882001847,1.083996949,1.136638112
1.035301924,0.978605036,1.047073206
0.893482691,1.071809279,1.123760302
1.046111531,0.97333333,1.050963601
0.969696537,1.015057267,1.069855443
0.654117615,0.921098318,1.195193986
0.933652256,1.038874165,1.082263425
1.100075151,0.950553661,1.047971085
0.840053231,0.852312597,1.058716051
1.005781883,0.994062396,1.056532133
0.951895175,1.026387053,1.071366808
1.143619175,0.937203472,1.045154459
0.869548922,1.100628302,1.15904601
1.025060855,0.983794633,1.055640723
0.914432222,0.898999736,1.055696787
1.070223315,1.004393713,1.048599293
0.987507719,1.053380259,1.067015758
0.797516498,0.962385214,1.129140552
1.159716956,0.905465062,1.04469712
0.956368573,1.007017025,1.064258372
1.030119469,1.057500691,1.067795003
0.875915961,0.965186925,1.072642508
1.076986163,1.029375561,1.050864587
0.919364471,0.940734516,1.059104425
0.810325,1.112531556,1.262598863
0.992013978,0.986369446,1.05429356
1.05178287,1.042263828,1.057939416
0.898937813,0.953622989,1.070036267
0.732129467,0.870461712,1.10110727
0.974131342,0.996629324,1.061917663
1.109094771,1.077532039,1.055861485
0.938281269,0.975981714,1.061428295
1.010482746,1.017811748,1.056151537
0.848197064,0.925497273,1.072883026
1.001142805,1.012343723,1.059106189
0.831183201,0.916357624,1.066823669
1.091813569,1.066640012,1.052182033
0.928963153,0.970654987,1.065205433
1.214014457,1.188244844,1.052542406
0.965262338,0.991499386,1.064073584
1.040625824,1.035606525,1.054580409
0.887846491,0.947391937,1.072808883
0.782047934,1.091510899,1.272750169
0.983029991,0.981207887,1.056268166
1.063801093,1.023469274,1.052746962
0.909394081,0.933507619,1.062231018
1.020110687,1.049490568,1.064472171
0.862851335,0.959529343,1.081751782
1.130418285,0.89148518,1.050460981
0.947394566,1.001790869,1.063324637
0.926593035,1.106109252,1.120921788
1.08791665,0.985083276,1.046020455
0.826414073,1.027871869,1.138276671
0.998843543,0.938988015,1.054106877
0.88495213,1.055408955,1.105927876
1.037944993,0.963792387,1.053378993
0.963043349,0.902340638,1.051741395
1.195093202,1.005702529,1.044803497
0.906830677,1.016429012,1.083813435
1.060701224,0.923336111,1.045651214
0.980799548,1.074591617,1.091401025
0.772799477,0.974660953,1.139923283
0.945131724,0.862611041,1.047037281
1.124563971,0.995345123,1.048430906
0.859359739,1.040552624,1.134200203
1.01767196,0.952099108,1.050077242
0.872770417,1.034013341,1.13758377
1.027575691,0.945772272,1.048612441
0.954134819,1.146295848,1.129794792
1.151211063,0.990218127,1.046665217
0.989756818,1.064222284,1.076888652
0.804183511,0.969302953,1.108880494
0.916910714,1.011000495,1.084119264
1.073558466,0.913833164,1.046637446
0.971913441,0.887177731,1.046737403
0.707486786,1.000495751,1.286226167
0.896231353,1.047620415,1.115883436
1.048922348,0.958078705,1.046695627
0.844205656,1.022034119,1.123524883
1.008123989,0.931589056,1.046066007
0.935973692,1.087596384,1.097584785
1.104478249,0.979908743,1.047585979
1.244037794,1.030899422,1.044981371
0.967479785,0.942445755,1.054484708
1.043347053,1.120380504,1.080412968
0.890688825,0.987653648,1.078003209
1.003455211,0.908405647,1.047274236
0.835720198,1.008337779,1.119862531
1.095860536,1.059661781,1.05055305
0.931315809,0.966569669,1.067729956
1.022573103,1.080656271,1.071126774
0.866244989,0.977296214,1.093211964
1.136735717,1.019206271,1.049163206
0.949648733,0.927589074,1.051979149
0.790197729,1.044010295,1.178845572
0.985265748,0.955126699,1.053875122
1.06697311,0.876885104,1.047179146
0.911927284,0.997915492,1.06999948
1.054696772,0.836684286,1.042480528
0.901604842,0.992780648,1.077315709
0.748975485,1.037226161,1.22915119
0.97635109,0.948985145,1.053207551
1.113954934,1.013695748,1.048101105
0.940576093,0.918775448,1.049762121
1.012859427,1.069164362,1.071082388
0.852044065,0.971998222,1.10830091
1.080515003,1.051409082,1.05561855
0.921795105,0.960964513,1.057877108
0.994280159,0.895400029,1.045270522
0.816033366,1.003090011,1.137165507
1.032694174,1.095817924,1.067616659
0.878991364,0.982503009,1.08534735
1.16945045,1.024919899,1.049200085
0.958597329,0.935377815,1.052180871
0.934814778,0.866759412,1.056011363
1.102251689,0.995987009,1.0484239
0.842150717,1.04140398,1.134026277
1.006950932,0.952863656,1.051285065
0.894862479,1.017118957,1.099121423
1.047510943,0.924425792,1.046548296
0.970804917,1.076040595,1.086458371
0.688250894,0.975322153,1.198111799
0.915674665,1.056446569,1.104083067
1.071879818,0.964491181,1.048494171
0.98863132,0.903927681,1.046452533
0.800922619,1.006359031,1.129151416
0.95301579,1.109179513,1.107230985
1.147315579,0.985726637,1.050660278
0.871169551,1.028621278,1.100178286
1.026314774,0.939865841,1.047276463
0.857574346,1.022749827,1.118579948
1.016460989,0.932554642,1.04752206
0.943996747,1.089510021,1.104135217
1.121785682,0.980558853,1.045448362
0.979686044,0.88938648,1.047908705
0.767639333,1.00114284,1.172027662
0.905537009,1.048549695,1.100189113
1.059176629,0.958806023,1.050314464
0.96193301,1.065418597,1.083256799
1.187585792,0.969980112,1.045699715
0.883484237,1.011671052,1.099242172
1.036618895,0.915109535,1.047636607
0.823931994,1.034806741,1.148415814
0.997698502,0.946585527,1.047513609
0.92540102,1.159367595,1.19909691
1.08601968,0.990858787,1.05318698
1.164404424,1.044897607,1.046397506
0.957483521,0.955871399,1.05805093
1.031402827,0.879723475,1.048296096
0.877462091,0.998559472,1.089847701
0.99314588,1.082297178,1.077179123
0.813228529,0.977951299,1.118864253
1.078737359,1.019908216,1.051086508
0.920582581,0.928610969,1.059512969
1.011668764,0.909815256,1.044823485
0.850137677,1.009000691,1.105187039
1.111492262,1.060770565,1.049685242
0.939430207,0.967256873,1.058507263
0.741179182,1.031669349,1.227035996
0.975240932,0.943288944,1.050853469
1.053232906,1.125117871,1.075851521
0.900276092,0.988295165,1.082575519
1.065377721,1.098151447,1.069834153
0.910664334,0.983149227,1.0681905
0.786240782,1.025651339,1.17331112
0.984147149,0.93629599,1.053496231
1.133513413,1.052387799,1.050111237
0.948522674,0.961676612,1.055206172
1.021338833,0.897235359,1.046033016
0.864559867,1.003741257,1.107113207
1.093817264,1.014375275,1.048109151
0.930141584,0.919948096,1.056095602
1.002297296,1.070470773,1.06544714
0.833478828,0.972666751,1.105846515
1.041981216,0.845525651,1.044472826
0.889273931,0.993421429,1.094307443
1.226797704,1.038046491,1.048884167
0.966371201,0.949772385,1.051640817
0.986385901,1.018507483,1.056670633
0.793948239,0.926551429,1.092209754
0.91318317,1.079069327,1.12283292
1.068588035,0.976639711,1.048724417
0.867907695,0.873814355,1.052951229
1.023813705,0.99727213,1.054509622
0.950772862,1.043132485,1.09574038
1.140098929,0.954377283,1.045393573
0.837910651,1.116233106,1.183188033
1.004616692,0.987011761,1.054031839
0.932485983,1.030134885,1.083537592
1.09794567,0.941594381,1.04870968
0.968588195,1.058572138,1.087733423
1.271753751,0.965879719,1.043715742
0.892091606,0.90695659,1.055373053
1.044723699,1.007676582,1.054957672
0.880504414,0.893486232,1.059509798
1.03399378,1.002439905,1.050211302
0.959710108,1.050443522,1.074940227
1.174926245,0.960248799,1.045179296
0.923002232,1.024192589,1.08646454
1.082320356,0.934448513,1.043932991
0.818747606,1.093609399,1.223985446
0.995416938,0.981855919,1.054349619
0.941719059,1.036412921,1.085203595
1.116487657,0.948191733,1.047772922
0.853917934,0.823599967,1.052213505
1.014054903,0.992139987,1.048876388
0.902924378,1.067888049,1.132127833
1.056174984,0.971327661,1.049054488
0.977461923,1.013018593,1.061400608
0.755852633,0.917579088,1.131349857
1.12743854,1.07318208,1.048805738
0.94626429,0.973998038,1.0677455
1.018888461,1.015741814,1.06052625
0.861118335,0.922227292,1.063738186
1.062242492,1.039709449,1.054818449
0.90811628,0.951329171,1.066550095
0.777582763,0.857872361,1.069337839
0.98191416,0.994703606,1.061969837
1.039280528,1.02712718,1.053377531


==> figures/Process_params2/process_params2.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
    plotstyle1/.style={mark=no, draw=none, fill=CORAcolorBlue, forget plot},
    plotstyle2/.style={mark=no, draw=none, fill=CORAcolorBlue, forget plot},
}
\def\rows{1}
\def\cols{2}
\def\horzsep{1.5cm}
\def\basepath{./figures/Process_params2/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\linewidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0.6,xmax=1.3,ymin=0,ymax=25,title={(a)},xlabel={$\phi_1$},ylabel={Nr.\ of samples}]
\input{\basepath process_params2_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0.799863647695,xmax=1.2,ymin=0,ymax=25,title={(b)},xlabel={$\phi_2$},ylabel={Nr.\ of samples}]
\input{\basepath process_params2_legends.tikz}
\input{\basepath process_params2_12.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/Process_params2/process_params2_11.tikz <==
\addplot+[ybar interval,plotstyle1] plot coordinates {
  (0.6423233395,	1)
  (0.6489175404,	0)
  (0.6555117414,	1)
  (0.6621059423,	0)
  (0.6687001432,	1)
  (0.6752943442,	1)
  (0.6818885451,	1)
  (0.6884827461,	1)
  (0.695076947,	1)
  (0.7016711479,	1)
  (0.7082653489,	2)
  (0.7148595498,	1)
  (0.7214537507,	3)
  (0.7280479517,	2)
  (0.7346421526,	3)
  (0.7412363536,	3)
  (0.7478305545,	4)
  (0.7544247554,	4)
  (0.7610189564,	4)
  (0.7676131573,	4)
  (0.7742073583,	5)
  (0.7808015592,	6)
  (0.7873957602,	7)
  (0.7939899611,	7)
  (0.800584162,	8)
  (0.807178363,	9)
  (0.8137725639,	9)
  (0.8203667648,	10)
  (0.8269609658,	10)
  (0.8335551667,	12)
  (0.8401493677,	11)
  (0.8467435686,	13)
  (0.8533377695,	14)
  (0.8599319705,	14)
  (0.8665261714,	16)
  (0.8731203724,	17)
  (0.8797145733,	17)
  (0.8863087742,	17)
  (0.8929029752,	18)
  (0.8994971761,	20)
  (0.9060913771,	19)
  (0.912685578,	21)
  (0.919279779,	22)
  (0.9258739799,	21)
  (0.9324681808,	22)
  (0.9390623818,	23)
  (0.9456565827,	22)
  (0.9522507837,	24)
  (0.9588449846,	23)
  (0.9654391855,	23)
  (0.9720333865,	23)
  (0.9786275874,	22)
  (0.9852217883,	24)
  (0.9918159893,	23)
  (0.9984101902,	22)
  (1.0050043912,	22)
  (1.0115985921,	22)
  (1.0181927931,	21)
  (1.024786994,	21)
  (1.0313811949,	21)
  (1.0379753959,	18)
  (1.0445695968,	19)
  (1.0511637977,	19)
  (1.0577579987,	16)
  (1.0643521996,	17)
  (1.0709464006,	16)
  (1.0775406015,	15)
  (1.0841348024,	13)
  (1.0907290034,	13)
  (1.0973232043,	12)
  (1.1039174053,	11)
  (1.1105116062,	11)
  (1.1171058071,	10)
  (1.1237000081,	9)
  (1.130294209,	9)
  (1.13688841,	8)
  (1.1434826109,	7)
  (1.1500768118,	7)
  (1.1566710128,	6)
  (1.1632652137,	5)
  (1.1698594147,	5)
  (1.1764536156,	5)
  (1.1830478166,	4)
  (1.1896420175,	2)
  (1.1962362184,	4)
  (1.2028304194,	2)
  (1.2094246203,	3)
  (1.2160188213,	2)
  (1.2226130222,	2)
  (1.2292072231,	2)
  (1.2358014241,	1)
  (1.242395625,	2)
  (1.248989826,	1)
  (1.2555840269,	1)
  (1.2621782278,	1)
  (1.2687724288,	0)
  (1.2753666297,	1)
  (1.2819608306,	1)
  (1.2885550316,	0)
  (1.2951492325,	1)
};


==> figures/Process_params2/process_params2_12.tikz <==
\addplot+[ybar interval,plotstyle2] plot coordinates {
  (0.7998636477,	1)
  (0.8036783591,	0)
  (0.8074930705,	1)
  (0.8113077819,	0)
  (0.8151224933,	1)
  (0.8189372046,	1)
  (0.822751916,	1)
  (0.8265666274,	1)
  (0.8303813388,	1)
  (0.8341960502,	1)
  (0.8380107616,	2)
  (0.841825473,	1)
  (0.8456401844,	2)
  (0.8494548958,	3)
  (0.8532696072,	2)
  (0.8570843185,	3)
  (0.8608990299,	3)
  (0.8647137413,	4)
  (0.8685284527,	4)
  (0.8723431641,	5)
  (0.8761578755,	5)
  (0.8799725869,	5)
  (0.8837872983,	6)
  (0.8876020097,	6)
  (0.8914167211,	8)
  (0.8952314324,	8)
  (0.8990461438,	9)
  (0.9028608552,	9)
  (0.9066755666,	11)
  (0.910490278,	10)
  (0.9143049894,	12)
  (0.9181197008,	13)
  (0.9219344122,	12)
  (0.9257491236,	15)
  (0.929563835,	14)
  (0.9333785463,	16)
  (0.9371932577,	17)
  (0.9410079691,	17)
  (0.9448226805,	18)
  (0.9486373919,	19)
  (0.9524521033,	19)
  (0.9562668147,	20)
  (0.9600815261,	21)
  (0.9638962375,	22)
  (0.9677109489,	21)
  (0.9715256602,	22)
  (0.9753403716,	23)
  (0.979155083,	22)
  (0.9829697944,	24)
  (0.9867845058,	24)
  (0.9905992172,	23)
  (0.9944139286,	22)
  (0.99822864,	23)
  (1.0020433514,	24)
  (1.0058580628,	23)
  (1.0096727741,	22)
  (1.0134874855,	21)
  (1.0173021969,	22)
  (1.0211169083,	21)
  (1.0249316197,	21)
  (1.0287463311,	20)
  (1.0325610425,	19)
  (1.0363757539,	18)
  (1.0401904653,	17)
  (1.0440051767,	17)
  (1.047819888,	16)
  (1.0516345994,	16)
  (1.0554493108,	15)
  (1.0592640222,	14)
  (1.0630787336,	12)
  (1.066893445,	12)
  (1.0707081564,	11)
  (1.0745228678,	10)
  (1.0783375792,	10)
  (1.0821522906,	8)
  (1.0859670019,	8)
  (1.0897817133,	8)
  (1.0935964247,	7)
  (1.0974111361,	6)
  (1.1012258475,	6)
  (1.1050405589,	5)
  (1.1088552703,	5)
  (1.1126699817,	5)
  (1.1164846931,	3)
  (1.1202994045,	4)
  (1.1241141158,	3)
  (1.1279288272,	3)
  (1.1317435386,	1)
  (1.13555825,	2)
  (1.1393729614,	2)
  (1.1431876728,	2)
  (1.1470023842,	1)
  (1.1508170956,	1)
  (1.154631807,	2)
  (1.1584465184,	0)
  (1.1622612297,	1)
  (1.1660759411,	1)
  (1.1698906525,	1)
  (1.1737053639,	0)
  (1.1775200753,	1)
};


==> figures/Process_params2/process_params2_legends.tikz <==
% no legend

==> figures/Process_params2/process_params2_new_11.tikz <==
\addplot[plotstyle1]
table[row sep=crcr]{%
x	y\\
0.638274218	60.3663331\\
0.654117615	59.7596993\\
0.665495115	61.6218381\\
0.674452889	61.14569075\\
0.681881255	60.6492564\\
0.688250894	59.90558995\\
0.693841937	63.5502237\\
0.69883508	62.0774371\\
0.703353906	61.7698966\\
0.707486786	64.31130835\\
0.711299174	61.61726055\\
0.714840943	60.07882345\\
0.718151002	70.6705912\\
0.7241939	56.00535085\\
0.72697235	56.4493533\\
0.729612748	54.1159176\\
0.732129467	55.0553635\\
0.734534709	64.19966045\\
0.736838923	63.9116574\\
0.739051133	62.5671267\\
0.741179182	61.3517998\\
0.743229936	62.8240956\\
0.745209437	64.0537323\\
0.747123034	60.4815381\\
0.748975485	61.4575595\\
0.75077104	60.37219925\\
0.752513514	60.07814205\\
0.754206342	55.6973276\\
0.755852633	56.56749285\\
0.757455205	55.8579176\\
0.759016623	56.22702775\\
0.760539229	56.8427112\\
0.762025167	58.0448671\\
0.763476405	55.046928\\
0.764894754	55.69415655\\
0.766281882	59.75383835\\
0.767639333	58.6013831\\
0.768968538	57.36254815\\
0.770270821	58.2114899\\
0.771547418	57.826529\\
0.772799477	56.99616415\\
0.77402807	57.63021575\\
0.7752342	57.72524915\\
0.776418804	53.463276\\
0.778726902	61.20063345\\
0.780958778	64.911009\\
0.782047934	63.63750845\\
0.783120115	54.71352765\\
0.784175935	54.80475275\\
0.785215974	58.6335613\\
0.78725088	60.15965975\\
0.788246762	61.5188495\\
0.789228896	58.75878225\\
0.790197729	58.9422786\\
0.791153686	57.48483235\\
0.792097169	57.7304488\\
0.793028565	54.43610935\\
0.793948239	54.6104877\\
0.794856542	55.89855705\\
0.797516498	56.4570276\\
0.798382519	55.43184535\\
0.799238702	55.1882689\\
0.800085316	57.6777621\\
0.800922619	56.4575708\\
0.802570267	56.7851553\\
0.803381079	55.4153867\\
0.804977774	56.97792085\\
0.80576407	56.51587135\\
0.806542595	53.80494115\\
0.808077077	59.00108645\\
0.808833389	59.3895127\\
0.809582643	61.4239969\\
0.810325	63.12994315\\
0.811060618	54.59556195\\
0.811789649	53.99937715\\
0.812512239	55.8199719\\
0.813228529	55.94321265\\
0.813938656	56.28259605\\
0.814642753	56.489342\\
0.816033366	56.85827535\\
0.816720126	55.40049705\\
0.817401345	55.94945245\\
0.818077135	61.01183505\\
0.818747606	61.1992723\\
0.819412865	53.76111035\\
0.820073014	53.602822\\
0.820728152	63.2246653\\
0.822023785	60.5272453\\
0.822664464	58.9447684\\
0.823300505	59.07461465\\
0.823931994	57.4207907\\
0.824559015	56.2069407\\
0.825181649	57.8189406\\
0.825799976	57.60132615\\
0.826414073	56.91383355\\
0.827024016	57.3859551\\
0.827629877	57.1466647\\
0.828231728	54.920494\\
0.829423676	54.2537812\\
0.830013906	54.4992295\\
0.830600394	53.85442975\\
0.831183201	53.34118345\\
0.83176239	54.8503744\\
0.832338018	54.5722522\\
0.832910146	55.54107615\\
0.833478828	55.29232575\\
0.834606079	56.21990335\\
0.835164754	56.09193185\\
0.835720198	55.99312655\\
0.836821592	55.29955815\\
0.83736764	58.4880249\\
0.837910651	59.15940165\\
0.838450672	53.452336\\
0.838987746	53.6508562\\
0.839521918	52.99397585\\
0.840581727	59.48996875\\
0.841107447	58.5855069\\
0.84163043	57.4376356\\
0.842150717	56.70131385\\
0.842668346	56.36261835\\
0.843695779	56.1669148\\
0.844713021	57.38834045\\
0.845720353	54.7110579\\
0.846718043	54.0433879\\
0.847213354	53.6820331\\
0.848685524	54.7663233\\
0.849655801	55.2576156\\
0.851570581	54.24579865\\
0.852044065	55.4150455\\
0.852515517	56.1139097\\
0.852984962	54.9463673\\
0.853452426	53.21672\\
0.853917934	52.61067525\\
0.854381508	57.6974989\\
0.854843173	58.68382675\\
0.855302953	58.48698865\\
0.855760869	60.82723385\\
0.856216944	53.3863031\\
0.856671201	53.1768313\\
0.857123661	56.28362305\\
0.857574346	55.9289974\\
0.858023275	56.0782349\\
0.858915952	56.65951325\\
0.859801852	55.50750815\\
0.86024231	55.2598006\\
0.860681131	53.712771\\
0.861118335	53.1869093\\
0.861553939	54.0125099\\
0.861987962	54.3265865\\
0.862420422	54.1166902\\
0.863708592	53.83467885\\
0.864134969	55.22635015\\
0.864559867	55.35566035\\
0.864983303	54.3866233\\
0.865405291	54.51357365\\
0.866244989	54.6605982\\
0.86666273	55.1559651\\
0.867079085	54.7755907\\
0.867494068	61.5544555\\
0.867907695	52.64756145\\
0.86831998	57.11601055\\
0.868730937	58.3684732\\
0.86914058	57.35377755\\
0.869548922	57.9523005\\
0.869955977	53.1293902\\
0.870361758	52.97733945\\
0.870766279	55.3698358\\
0.871169551	55.0089143\\
0.871571589	56.4547229\\
0.872372009	55.87285255\\
0.872770417	56.8791885\\
0.873167638	55.64312015\\
0.873563685	55.1448385\\
0.87395857	53.4172258\\
0.8747449	53.5913692\\
0.875136367	53.9135252\\
0.875526717	53.72544435\\
0.876691174	53.3321525\\
0.877077164	54.2136269\\
0.877462091	54.49238505\\
0.877845964	55.04908145\\
0.878228794	53.86448615\\
0.880127639	52.826117\\
0.880504414	52.9754899\\
0.880880214	58.5071027\\
0.881255047	57.4254366\\
0.881628921	57.07586525\\
0.882001847	56.8319056\\
0.882373833	52.66987975\\
0.883115019	54.7312574\\
0.883484237	54.9621086\\
0.883852548	55.7165806\\
0.884586487	55.05797645\\
0.88495213	55.2963938\\
0.8853169	55.1976503\\
0.885680805	55.46001825\\
0.886043852	53.6146933\\
0.887127924	53.71040885\\
0.887487617	53.8536642\\
0.888204552	53.1214706\\
0.888561807	53.4037576\\
0.888918265	54.26928945\\
0.889273931	54.71537215\\
0.889628814	54.13231165\\
0.890336253	53.985621\\
0.891391703	54.63463315\\
0.891742023	52.9098311\\
0.892091606	52.76865265\\
0.892440458	56.50413815\\
0.892788585	57.6310174\\
0.893135994	56.91438385\\
0.893482691	56.1880151\\
0.893828682	52.6214958\\
0.894173973	59.1889037\\
0.894862479	54.95607115\\
0.895205706	55.9159918\\
0.895548257	55.3310859\\
0.895890137	55.77319045\\
0.89657191	54.43801225\\
0.896911813	54.6927432\\
0.897251068	52.97678985\\
0.897927656	53.4968344\\
0.898264999	53.67890505\\
0.899273294	52.8221088\\
0.900276092	54.12877595\\
0.90060916	54.31850155\\
0.900941638	54.02122225\\
0.901604842	53.86578545\\
0.901935578	53.64594715\\
0.902595341	55.90096465\\
0.902924378	56.60639165\\
0.903252858	52.60604095\\
0.903580786	59.09829525\\
0.904561301	57.45819275\\
0.904887065	56.8774021\\
0.9052123	54.75371785\\
0.905537009	55.00945565\\
0.906508027	54.56762055\\
0.906830677	54.19067175\\
0.90747447	55.80317275\\
0.907795621	53.12905925\\
0.90811628	53.32750475\\
0.90875614	52.9412179\\
0.909712342	53.03435315\\
0.910347465	53.47139395\\
0.910980746	54.1639838\\
0.911296706	53.98621965\\
0.912556095	53.67650715\\
0.912869848	55.84993615\\
0.91318317	56.141646\\
0.913496065	52.45745275\\
0.914120587	52.83064585\\
0.914743444	56.5562832\\
0.915054256	55.6149232\\
0.915364662	55.1284688\\
0.915984268	54.2099638\\
0.917218753	54.5648037\\
0.917526408	55.20654795\\
0.917833683	53.0665393\\
0.918447106	52.887471\\
0.918753261	52.69658995\\
0.919669532	53.50410505\\
0.919974236	53.37488255\\
0.920278584	52.5947634\\
0.920582581	52.97564845\\
0.921189529	53.20993665\\
0.922700946	54.41041785\\
0.923303192	54.814978\\
0.923904145	54.61983635\\
0.924503828	53.7047324\\
0.924803201	53.4800348\\
0.925102264	52.3988281\\
0.92540102	59.9548455\\
0.925699473	55.83913515\\
0.925997625	54.7339877\\
0.926593035	56.0460894\\
0.927187272	52.6555796\\
0.928076474	53.63840785\\
0.928667869	53.7717629\\
0.928963153	53.26027165\\
0.929847377	52.75189265\\
0.930729213	53.07746415\\
0.931022639	52.9551041\\
0.931315809	53.3864978\\
0.932193811	53.711869\\
0.932485983	54.1768796\\
0.933069598	54.5988189\\
0.934524491	52.40838095\\
0.934814778	52.80056815\\
0.935104839	55.0899104\\
0.935394677	55.1922319\\
0.935684294	56.8550987\\
0.935973692	54.87923925\\
0.936840597	53.90742975\\
0.937417481	53.10966595\\
0.937705613	52.8945285\\
0.937993542	53.43723475\\
0.938856128	53.7686616\\
0.939143264	52.6841259\\
0.940576093	52.48810605\\
0.941147933	52.97370195\\
0.941433584	54.2233903\\
0.942004359	53.94480855\\
0.942289487	53.60165185\\
0.943143857	54.0957219\\
0.943428315	54.3744972\\
0.943712611	55.94606195\\
0.943996747	55.20676085\\
0.944280724	52.544873\\
0.944848211	52.32220015\\
0.945415087	54.7043625\\
0.945698301	55.6755058\\
0.945981368	52.7170678\\
0.94626429	53.387275\\
0.947394566	53.16623185\\
0.947958884	53.05514375\\
0.948240844	52.95291865\\
0.949085953	52.51966015\\
0.949367404	52.62717345\\
0.950492004	53.711072\\
0.950772862	54.787019\\
0.951053606	53.6116488\\
0.951334238	53.4590796\\
0.952175484	54.4648814\\
0.952455688	54.1303838\\
0.95301579	55.36154925\\
0.953295691	52.48185365\\
0.953575496	52.5869\\
0.954134819	56.4897396\\
0.954414342	54.61522855\\
0.954693775	54.72205905\\
0.954973119	53.10998575\\
0.955531549	53.3411524\\
0.956368573	53.2129186\\
0.956647423	52.86135775\\
0.957762075	52.452805\\
0.95804056	52.6505666\\
0.95915384	52.7424247\\
0.959432003	54.0938062\\
0.959710108	53.74701135\\
0.959988154	53.63238405\\
0.960544081	53.2613608\\
0.961099798	53.96571135\\
0.961377582	53.83012615\\
0.961655319	55.0047965\\
0.96193301	54.16283995\\
0.962210656	52.5332033\\
0.962488261	52.36389045\\
0.963598287	55.77890405\\
0.963875704	52.8692285\\
0.964707768	53.2707073\\
0.964985066	53.02897155\\
0.965816811	52.744132\\
0.966371201	52.58204085\\
0.966925521	52.3467278\\
0.967202659	52.45815755\\
0.968311103	53.69549295\\
0.968588195	54.38667115\\
0.968865283	53.3973095\\
0.969142368	53.5656595\\
0.969973625	54.2571857\\
0.970250716	53.2962413\\
0.971082031	56.06781485\\
0.971359155	52.32024405\\
0.971636291	52.4997092\\
0.972190607	54.7134353\\
0.97246779	54.56271635\\
0.972744992	52.8781923\\
0.973299459	53.1930043\\
0.973576727	53.0922709\\
0.974963485	52.56566165\\
0.976073491	52.77086805\\
0.97635109	52.66037755\\
0.976628731	52.4697278\\
0.977184146	53.55014995\\
0.977461923	53.0700304\\
0.977739749	53.7444144\\
0.978295555	53.3394549\\
0.978573538	53.8761172\\
0.979407828	52.28873865\\
0.979686044	52.39543525\\
0.979964322	54.7428173\\
0.980242664	54.25044155\\
0.980799548	54.57005125\\
0.981078093	55.5791083\\
0.981635398	53.1586523\\
0.982193	52.66939925\\
0.982471916	52.92562205\\
0.983029991	52.8134083\\
0.983867729	52.57697825\\
0.985545636	52.70178745\\
0.986105711	53.01026105\\
0.986385901	52.83353165\\
0.986666194	53.3643762\\
0.986946594	53.5224223\\
0.987227102	53.64301655\\
0.988350246	52.42237075\\
0.98863132	52.32262665\\
0.988912512	53.90740145\\
0.989193824	54.79680275\\
0.989475259	54.28025035\\
0.990602257	52.97747045\\
0.991166538	52.6374073\\
0.99144888	52.8484813\\
0.992862687	53.7028877\\
0.99314588	53.85895615\\
0.993429222	52.3038965\\
0.993712715	52.18467205\\
0.994564114	55.1593419\\
0.994848228	54.0274845\\
0.995132502	53.0751606\\
0.995416938	52.71748095\\
0.995701538	52.89930495\\
0.997412697	52.45625305\\
0.998843543	52.70534385\\
0.999417186	52.5560174\\
0.999704296	53.5544418\\
1.000279101	52.9054271\\
1.0005668	53.2076826\\
1.000854701	53.0370413\\
1.002586448	52.52514615\\
1.002875817	54.8757508\\
1.003165403	52.2127987\\
1.003455211	52.3637118\\
1.003745241	54.48911915\\
1.004035497	54.31753385\\
1.004325979	52.6231008\\
1.004907636	52.8536558\\
1.006365916	52.40984325\\
1.006950932	52.56425325\\
1.008123989	52.30330035\\
1.009006504	53.5326446\\
1.009596181	52.857462\\
1.009891427	53.01608105\\
1.010186948	52.6872806\\
1.011075185	53.3569331\\
1.011371831	52.35028075\\
1.011668764	52.24117425\\
1.011965988	53.8472846\\
1.012263504	54.7088441\\
1.012561316	53.68502165\\
1.012859427	53.5541194\\
1.013456552	55.0764227\\
1.013755573	52.69989665\\
1.014054903	52.4438194\\
1.014354544	52.54105875\\
1.015255364	52.8167971\\
1.016460989	52.376103\\
1.017368706	52.6267529\\
1.01767196	52.5038621\\
1.018583807	52.77241385\\
1.018888461	53.0263125\\
1.019804583	53.1490593\\
1.02041716	52.8776964\\
1.02103123	52.44115535\\
1.021338833	52.3016508\\
1.021646818	54.343788\\
1.021955189	53.56828245\\
1.023502949	52.77797275\\
1.024436448	52.52880735\\
1.025373691	53.01534535\\
1.025686954	52.68538645\\
1.026000647	52.2375736\\
1.026314774	52.36382315\\
1.028526112	52.7955923\\
1.029162038	53.0736971\\
1.030119469	53.38975015\\
1.030760166	52.9361608\\
1.031081249	53.8669942\\
1.031402827	52.4148048\\
1.031724904	53.23625485\\
1.032370574	54.31508445\\
1.033668089	52.55316165\\
1.034974072	52.3277125\\
1.036288809	52.4312446\\
1.037280784	52.542939\\
1.037944993	52.66894965\\
1.038611561	52.3614276\\
1.039615924	53.0756897\\
1.040288567	52.8369758\\
1.040625824	52.72902045\\
1.041302237	52.5418067\\
1.041641403	52.16579975\\
1.043004595	53.4281657\\
1.043347053	54.0206484\\
1.044034002	52.24572515\\
1.044378504	52.62613835\\
1.044723699	52.7478836\\
1.045069593	52.44614995\\
1.045763503	52.3392057\\
1.047862654	52.2232721\\
1.04856835	52.4343091\\
1.049989029	52.8773934\\
1.050704124	53.126858\\
1.051422465	52.79281455\\
1.05214411	52.68065385\\
1.05286912	53.0443205\\
1.053232906	53.79257605\\
1.053597556	52.24039135\\
1.054696772	52.1240264\\
1.055434052	52.9041863\\
1.055804057	52.45217805\\
1.056546841	52.5524637\\
1.05766808	52.6656818\\
1.059556249	52.3460565\\
1.059936882	52.21593815\\
1.061469733	52.45005365\\
1.061855576	52.64977705\\
1.064193532	52.87274165\\
1.064981834	53.03349795\\
1.065377721	53.49170765\\
1.06577478	52.3126217\\
1.066572462	54.07161935\\
1.067374979	52.59900425\\
1.06777808	52.8836094\\
1.068182428	52.47690085\\
1.068994914	52.3568379\\
1.071463653	52.44117195\\
1.072716314	52.34822065\\
1.074832569	52.56137845\\
1.076552356	52.6985613\\
1.078737359	52.5543254\\
1.080068045	52.8928917\\
1.080515003	52.7809275\\
1.081866348	52.3165672\\
1.082320356	52.19664955\\
1.084154766	52.1156116\\
1.085550508	52.48876035\\
1.08601968	52.659349\\
1.086964056	52.39012665\\
1.088877673	52.485874\\
1.089361414	52.195098\\
1.090335498	52.91242885\\
1.090825899	53.18621225\\
1.091318579	52.6703017\\
1.092810605	52.2661595\\
1.093312715	52.51443945\\
1.093817264	52.40545755\\
1.095345886	52.6673571\\
1.09689772	52.47049945\\
1.09742033	52.2373641\\
1.098473781	52.332756\\
1.101157359	52.4068979\\
1.101702985	52.3078855\\
1.102803518	52.5507547\\
1.104478249	52.37929895\\
1.10504308	52.26337065\\
1.107336778	53.05066905\\
1.107919083	52.90133815\\
1.10850506	52.5768314\\
1.109094771	52.79307425\\
1.10968828	53.6796478\\
1.110285653	52.23960375\\
1.110886957	52.4502976\\
1.112715158	52.35306405\\
1.114581345	52.456019\\
1.115212213	52.26244575\\
1.119095872	52.2699101\\
1.11976042	52.41049725\\
1.123163302	52.4362052\\
1.125273259	52.2824259\\
1.126710405	52.6593028\\
1.12743854	52.4402869\\
1.128173242	52.8900541\\
1.129662955	52.2857389\\
1.130418285	52.52304905\\
1.131180819	52.67919805\\
1.132728199	52.4070847\\
1.134306566	52.3090708\\
1.136735717	52.4581603\\
1.137562725	52.32435135\\
1.13924408	52.1995284\\
1.140963578	52.3000239\\
1.144525938	52.2672862\\
1.146373784	52.45132945\\
1.148269793	52.2553026\\
1.149236827	52.3540414\\
1.152219173	52.5857793\\
1.153241924	52.3725166\\
1.156403335	52.0434119\\
1.158594428	52.1412866\\
1.159716956	52.234856\\
1.160858426	52.6195388\\
1.163201315	52.3557581\\
1.166878628	52.41060115\\
1.170775868	52.41247795\\
1.172129344	52.316411\\
1.174926245	52.2589648\\
1.176372847	52.4793694\\
1.17785389	52.3445798\\
1.180927257	52.4605332\\
1.182524011	52.22514435\\
1.185850355	52.25583495\\
1.189373815	52.2478409\\
1.193123085	52.25360975\\
1.197133796	52.2678895\\
1.199250807	52.362542\\
1.201450978	52.6042015\\
1.206132743	52.1739969\\
1.20863342	52.0967047\\
1.211255977	52.17338865\\
1.214014457	52.6271203\\
1.21692554	52.4313193\\
1.220009259	52.29824735\\
1.223289967	52.49679785\\
1.226797704	52.44420835\\
1.230570126	52.21778475\\
1.23465537	52.284946\\
1.239116383	52.2185994\\
1.244037794	52.24906855\\
1.249537322	52.5540275\\
1.255785918	52.4065769\\
1.263046191	52.20729185\\
1.271753751	52.1857871\\
1.282716595	52.10491945\\
1.297729309	52.1108202\\
};


==> figures/Process_params2/process_params2_new_12.tikz <==
\addplot[plotstyle1]
table[row sep=crcr]{%
x	y\\
0.805786009	52.40838095\\
0.813266044	52.36389045\\
0.818965216	52.45745275\\
0.823599967	52.61067525\\
0.827522938	54.1159176\\
0.830934687	52.2661595\\
0.833960554	52.3649958\\
0.836684286	52.1240264\\
0.839164695	53.463276\\
0.841444723	52.1268059\\
0.843556714	52.3038965\\
0.845525651	52.2236413\\
0.847371254	52.32220015\\
0.850752919	52.66987975\\
0.852312597	52.93580255\\
0.853797351	52.16579975\\
0.85657123	52.0434119\\
0.857872361	53.46689195\\
0.859122956	52.99397585\\
0.860327213	52.80877315\\
0.861488823	52.3308801\\
0.863696762	53.21672\\
0.864748563	52.5386969\\
0.866759412	52.80056815\\
0.867722414	52.2886982\\
0.869572089	52.21149135\\
0.870461712	55.0553635\\
0.871329618	52.3988281\\
0.873004895	52.60604095\\
0.87460628	52.17338865\\
0.876140891	52.41640535\\
0.87761485	53.80494115\\
0.878330769	52.43833465\\
0.879033458	52.52514615\\
0.880401343	52.4300317\\
0.881067549	52.33886595\\
0.881722558	52.6214958\\
0.882366802	53.72534915\\
0.88300069	52.35028075\\
0.88423891	52.1739969\\
0.885440056	52.55190925\\
0.886027526	52.97733945\\
0.886606659	52.44494685\\
0.887177731	52.33687015\\
0.887741004	52.9098311\\
0.888296729	53.602822\\
0.888845144	52.48185365\\
0.889920947	52.2127987\\
0.890970105	54.59556195\\
0.89148518	52.52304905\\
0.89199416	52.42237075\\
0.892994525	53.452336\\
0.893486232	52.9754899\\
0.893972493	52.1412866\\
0.894453456	54.80475275\\
0.895400029	52.2635261\\
0.896327007	56.4493533\\
0.897235359	52.3016508\\
0.897682837	52.5021232\\
0.898564925	53.3863031\\
0.898999736	52.78483935\\
0.899430521	52.44115535\\
0.899857372	52.18288495\\
0.90028038	56.00535085\\
0.901115195	52.83064585\\
0.90152717	53.1768313\\
0.901935626	52.7212153\\
0.902340638	52.58706975\\
0.903140625	53.6508562\\
0.903927681	52.32262665\\
0.905085156	54.71352765\\
0.905465062	52.234856\\
0.906216336	52.5869\\
0.906587814	53.76111035\\
0.90695659	52.76865265\\
0.907322711	52.2857389\\
0.907686229	53.99937715\\
0.908047191	52.48384875\\
0.908405647	52.3637118\\
0.909115205	52.0967047\\
0.909815256	52.24117425\\
0.910161819	52.4997092\\
0.910506125	52.6555796\\
0.910848214	53.1293902\\
0.911861555	52.3467278\\
0.913509443	52.42062095\\
0.914155005	54.43610935\\
0.914474994	52.245211\\
0.91542414	52.62717345\\
0.915737007	52.3924329\\
0.916048159	52.8221088\\
0.916357624	53.34118345\\
0.916971586	52.4672767\\
0.917276132	52.3000239\\
0.917579088	56.56749285\\
0.917880474	53.59273105\\
0.918180317	53.4037576\\
0.918478634	52.70178745\\
0.919070781	53.712771\\
0.919657087	52.452805\\
0.919948096	52.8047801\\
0.920237707	52.26453995\\
0.920525935	52.35864465\\
0.921098318	59.7596993\\
0.921665389	52.6505666\\
0.92194698	52.887471\\
0.922227292	53.1869093\\
0.922506345	60.3663331\\
0.922784156	52.2045488\\
0.923610287	55.6973276\\
0.924155114	52.4806338\\
0.924425792	52.3274148\\
0.924695334	52.8886425\\
0.924963753	52.6577379\\
0.92523106	53.1214706\\
0.925497273	53.6441513\\
0.926026464	52.50154\\
0.926289468	52.3049973\\
0.926551429	54.6104877\\
0.926812357	53.85442975\\
0.927072265	52.99868485\\
0.927589074	52.59895745\\
0.927845995	53.4172258\\
0.928864067	52.49851605\\
0.929116235	52.3140044\\
0.930363505	54.2537812\\
0.930856266	52.255344\\
0.931101366	55.1882689\\
0.931345627	52.47390505\\
0.932073458	52.3445798\\
0.933032671	52.97222335\\
0.933270526	53.5595673\\
0.933507619	53.1115509\\
0.933743955	52.2375736\\
0.934214396	52.10491945\\
0.934681908	52.8866036\\
0.934914585	53.83467885\\
0.935377815	52.60904355\\
0.935608385	53.6146933\\
0.936523845	52.50264545\\
0.936751041	52.2764894\\
0.936977582	55.046928\\
0.937653338	52.95317005\\
0.937877323	54.0433879\\
0.93854556	55.69415655\\
0.938767089	52.43310825\\
0.938988015	52.70534385\\
0.939208349	52.3165672\\
0.939428094	52.1108202\\
0.940301301	52.80904465\\
0.940518187	53.7256225\\
0.940734516	52.95522125\\
0.940950296	52.51670625\\
0.941165529	52.34822065\\
0.941808007	53.38565975\\
0.94223369	53.0352385\\
0.942445755	52.7242354\\
0.942868354	54.4992295\\
0.943288944	52.54267345\\
0.943498498	52.44249695\\
0.943916143	55.43184535\\
0.944124244	52.2699101\\
0.944331869	53.0963308\\
0.944745707	54.0125099\\
0.945157695	52.3548162\\
0.945363005	61.14569075\\
0.945976244	52.1995284\\
0.946179772	56.22702775\\
0.946787763	52.5657382\\
0.946989572	52.97370195\\
0.947190963	54.7663233\\
0.947391937	53.64044415\\
0.947992392	55.89855705\\
0.948191733	52.3886461\\
0.948589223	54.5722522\\
0.94878738	52.71342365\\
0.949182526	53.12905925\\
0.949379524	53.9135252\\
0.949772385	52.58204085\\
0.950163757	52.4025397\\
0.95035889	52.22514435\\
0.95074807	52.81214625\\
0.950942125	53.20993665\\
0.951135824	53.5913692\\
0.951329171	53.32750475\\
0.952099108	52.5038621\\
0.952290743	52.2631838\\
0.952482044	55.83242665\\
0.953053971	52.77086805\\
0.953243963	52.9239045\\
0.953433636	54.8503744\\
0.953622989	53.50181335\\
0.95381203	52.45625305\\
0.954000755	52.30573695\\
0.954565089	53.8536642\\
0.954752591	54.0961172\\
0.955126699	52.6937561\\
0.95531331	53.0665393\\
0.955499629	54.3265865\\
0.955685658	53.29964685\\
0.955871399	52.9025465\\
0.956056854	52.28891755\\
0.956242027	52.45005365\\
0.956426919	61.6218381\\
0.956611535	52.1156116\\
0.956979937	52.6186547\\
0.957163731	53.59425065\\
0.957530512	56.8427112\\
0.957896234	52.52122695\\
0.958078705	52.33478135\\
0.958260917	52.20729185\\
0.958987223	52.9551041\\
0.959168175	52.7424247\\
0.959348881	53.50410505\\
0.959529343	54.0875891\\
0.959709565	52.44117195\\
0.959889546	52.55068075\\
0.960069292	52.332756\\
0.960428073	53.72544435\\
0.960607116	53.3195606\\
0.960964513	52.8938554\\
0.961142872	54.920494\\
0.961498921	52.65379985\\
0.961676612	52.7603086\\
0.961854087	52.5304169\\
0.962208385	52.41049725\\
0.962385214	56.4570276\\
0.962561832	52.95291865\\
0.96291444	53.4968344\\
0.963266224	55.8728177\\
0.9636172	52.63448795\\
0.963967378	52.26188505\\
0.964142173	52.38391505\\
0.964665399	52.9967525\\
0.964839427	52.7474291\\
0.965186925	53.6321254\\
0.965533684	52.6407897\\
0.965879719	52.1857871\\
0.966052471	54.1166902\\
0.966225043	53.37488255\\
0.966741724	54.7110579\\
0.966913608	53.71040885\\
0.967085323	52.76845475\\
0.967256873	52.92536315\\
0.967428254	52.4343091\\
0.967599473	52.5560174\\
0.96777053	52.2672862\\
0.967941425	58.0448671\\
0.96811216	55.8199719\\
0.968282737	53.8840994\\
0.968453155	52.66939925\\
0.969302953	55.4440247\\
0.969472462	52.47690085\\
0.969980112	52.28498575\\
0.970149042	54.39691375\\
0.970317829	53.79940085\\
0.970486479	52.9285421\\
0.970654987	53.26027165\\
0.970823359	60.6492564\\
0.970991594	52.39012665\\
0.971495497	53.43723475\\
0.9716632	52.744132\\
0.971998222	55.4150455\\
0.972332735	52.8484813\\
0.972499803	55.04908145\\
0.972666751	55.29232575\\
0.972833574	57.826529\\
0.973000279	52.3725166\\
0.973166863	52.6436623\\
0.97333333	52.54818005\\
0.973499678	55.54107615\\
0.973665912	53.86448615\\
0.973998038	53.387275\\
0.974329714	52.965106\\
0.974660953	56.99616415\\
0.974826411	52.45217805\\
0.975322153	59.90558995\\
0.975487196	54.24579865\\
0.975652135	53.67650715\\
0.975816974	53.11973085\\
0.976146357	52.25583495\\
0.976475355	52.54105875\\
0.976803973	53.7717629\\
0.976968145	52.85491705\\
0.977296214	54.6605982\\
0.977787658	54.13231165\\
0.977951299	55.94321265\\
0.978114858	55.4153867\\
0.978278333	52.2776484\\
0.978441724	52.5686383\\
0.978768267	53.7009682\\
0.978931421	54.51357365\\
0.979420418	52.6790431\\
0.979583267	52.45631465\\
0.98039643	56.51960605\\
0.980558853	52.2724181\\
0.980721209	53.985621\\
0.980883501	55.94945245\\
0.981045727	52.86135775\\
0.981532025	58.2114899\\
0.981694002	52.44614995\\
0.981855919	52.71748095\\
0.982179578	53.05514375\\
0.982341321	55.26183085\\
0.982503009	54.2673675\\
0.982987751	54.7499591\\
0.983149227	53.409525\\
0.983472026	60.07882345\\
0.983633352	52.4680683\\
0.983794633	52.78203615\\
0.984278195	53.10966595\\
0.984922341	61.61726055\\
0.985083276	52.30102275\\
0.98540503	52.5295949\\
0.985565852	57.36254815\\
0.98588739	54.2026534\\
0.986048106	55.29955815\\
0.986208792	53.41709745\\
0.986369446	52.714678\\
0.986690662	56.7851553\\
0.987172271	52.85928605\\
0.987493214	55.40049705\\
0.987653648	53.90016045\\
0.987974451	53.6698465\\
0.988134817	54.3866233\\
0.988295165	54.12877595\\
0.988455493	52.437597\\
0.988936376	52.8167971\\
0.989096638	54.2136269\\
0.989256887	56.21990335\\
0.989417122	53.38513385\\
0.989897753	52.584372\\
0.990057942	57.63021575\\
0.990218127	52.33326085\\
0.990698629	63.5502237\\
0.991018939	54.20824385\\
0.991179091	54.9463673\\
0.991339239	53.17795325\\
0.991819682	52.23649245\\
0.992139987	52.4438194\\
0.992300142	52.8439906\\
0.992460305	53.6912023\\
0.992620473	55.1559651\\
0.992780648	53.86578545\\
0.993101019	53.25906\\
0.993261219	56.28259605\\
0.993421429	54.71537215\\
0.993741885	56.51587135\\
0.993902133	52.53439645\\
0.994222673	54.26928945\\
0.994543277	53.3411524\\
0.994703606	53.09849185\\
0.994863956	52.89807865\\
0.995184712	56.97792085\\
0.995345123	52.4215453\\
0.995505557	52.69989665\\
0.995826499	52.2478409\\
0.996147545	54.1284877\\
0.996308108	54.7755907\\
0.9964687	53.77079685\\
0.996629324	53.09588315\\
0.996789975	52.48876035\\
0.996950662	62.0774371\\
0.997754596	56.1139097\\
0.997915492	53.499974\\
0.998076426	52.97747045\\
0.9982374	53.37885055\\
0.998398416	55.32212115\\
0.998559472	54.49238505\\
0.99872057	52.34360285\\
0.998881713	57.72524915\\
0.9990429	52.55585945\\
0.999204131	52.76892425\\
0.999526737	53.98621965\\
1.000172539	52.68538645\\
1.000495751	64.31130835\\
1.000819184	52.8434244\\
1.000980983	52.2553026\\
1.00114284	58.6013831\\
1.001304757	56.09193185\\
1.001466734	54.47747825\\
1.001790869	53.16623185\\
1.00195303	57.6777621\\
1.002115256	52.4362052\\
1.002602327	53.43073535\\
1.002764818	53.0029754\\
1.002927378	54.71281195\\
1.003090011	56.85827535\\
1.003415486	53.0922709\\
1.003578335	54.31850155\\
1.003741257	55.35566035\\
1.003904256	52.25360975\\
1.00406733	52.35890215\\
1.004230482	52.724575\\
1.004557025	55.22635015\\
1.004720416	54.02122225\\
1.00488389	53.1930043\\
1.005211089	52.50893005\\
1.006030598	52.67756465\\
1.006194767	52.3968937\\
1.006359031	56.4575708\\
1.006523386	56.2513114\\
1.006687836	54.63463315\\
1.006852382	53.08584365\\
1.007017025	53.2129186\\
1.007181764	59.75383835\\
1.007511541	52.89930495\\
1.007676582	52.7478836\\
1.007841723	53.3527676\\
1.008172322	54.48643105\\
1.008337779	55.99312655\\
1.008503343	53.90742975\\
1.008834799	54.1639838\\
1.009000691	55.25935195\\
1.009166696	61.7698966\\
1.009332814	52.485874\\
1.009499049	53.01534535\\
1.009665396	52.6656818\\
1.009998444	52.284946\\
1.010498916	53.2613608\\
1.010665985	53.67479375\\
1.010833178	55.50750815\\
1.011000495	54.2059632\\
1.011503218	56.36261835\\
1.011671052	54.9621086\\
1.011839019	52.3981186\\
1.012007119	60.07814205\\
1.012175352	52.68065385\\
1.012343723	52.95530945\\
1.01251223	54.65378025\\
1.012680877	57.8189406\\
1.012849665	53.6116488\\
1.013018593	53.0700304\\
1.013356878	52.5418067\\
1.013526239	57.48483235\\
1.013865404	52.77241385\\
1.014205166	52.32897505\\
1.01454554	54.56762055\\
1.014715958	55.1448385\\
1.014886533	53.7047324\\
1.015057267	53.49277215\\
1.015228162	52.51443945\\
1.015399216	52.41060115\\
1.015741814	53.0263125\\
1.015913362	53.3678894\\
1.016256959	55.64312015\\
1.016429012	54.19067175\\
1.016601237	53.55014995\\
1.016946206	56.2069407\\
1.017118957	54.95607115\\
1.017464989	57.7304488\\
1.017638277	52.7015343\\
1.017811748	52.80757685\\
1.0179854	54.7312574\\
1.01815924	56.35201525\\
1.018333266	53.94480855\\
1.018681889	53.0370413\\
1.019031282	60.37219925\\
1.019206271	52.4581603\\
1.019732429	52.21778475\\
1.019908216	52.5543254\\
1.02008421	54.2888738\\
1.020260408	55.2598006\\
1.020436817	53.710579\\
1.020790259	62.5671267\\
1.0209673	52.28900495\\
1.021144555	52.9054271\\
1.021499717	53.89601105\\
1.021677628	53.0169717\\
1.021855762	55.1976503\\
1.022034119	56.17624415\\
1.022391515	53.5479988\\
1.022570554	54.2099638\\
1.022749827	55.9289974\\
1.022929332	52.2185994\\
1.023109076	52.50668415\\
1.023289055	52.7992481\\
1.023469274	52.6373481\\
1.023649736	55.3698358\\
1.02383044	54.9693498\\
1.024011389	53.3973095\\
1.024192589	54.323227\\
1.024737689	52.44837065\\
1.025102367	52.57801245\\
1.025285094	53.01608105\\
1.025651339	58.665556\\
1.025834863	57.60132615\\
1.026018652	54.6927432\\
1.026202716	53.2902961\\
1.026387053	53.5683404\\
1.026756554	52.35306405\\
1.026941726	52.857462\\
1.02712718	52.66887655\\
1.027498945	53.40152185\\
1.027685261	54.43801225\\
1.027871869	56.91383355\\
1.028433475	54.69830635\\
1.028621278	55.0089143\\
1.028809385	52.34072775\\
1.028997799	52.47049945\\
1.029186523	52.8776964\\
1.029564912	56.28362305\\
1.029754583	54.1599253\\
1.029944572	53.63238405\\
1.030325524	52.610808\\
1.030899422	52.24906855\\
1.0312837	53.2076826\\
1.031669349	61.3517998\\
1.031862693	56.1669148\\
1.03205639	55.46001825\\
1.032250441	53.3681767\\
1.032444847	54.155525\\
1.032639615	52.3557581\\
1.032834748	52.45556975\\
1.033030246	52.6844117\\
1.033422353	54.61983635\\
1.033618967	53.2962413\\
1.033815964	54.76958105\\
1.034013341	56.8791885\\
1.034211104	53.711072\\
1.034607801	55.9159918\\
1.034806741	57.4207907\\
1.035006079	58.75878225\\
1.035205821	52.26244575\\
1.035405969	52.85364975\\
1.035606525	52.72902045\\
1.036008881	55.6776989\\
1.036210689	53.3643762\\
1.036412921	54.26017975\\
1.036818671	52.9299789\\
1.037022196	52.32435135\\
1.037226161	61.4575595\\
1.037430568	52.64977705\\
1.03784073	52.75118825\\
1.038046491	52.44420835\\
1.03825271	56.65951325\\
1.038459392	55.20654795\\
1.038666542	53.96571135\\
1.038874165	54.11317125\\
1.039290837	52.68843095\\
1.039499897	53.0736971\\
1.039919491	54.53306125\\
1.040130031	53.83012615\\
1.040552624	56.71001015\\
1.040764685	54.2233903\\
1.040977261	53.5224223\\
1.041190358	55.7165806\\
1.041618135	60.4815381\\
1.041832823	52.5163525\\
1.042048053	52.91542715\\
1.042480153	59.07461465\\
1.042697035	55.3310859\\
1.042914478	53.7444144\\
1.043132485	54.787019\\
1.043351067	52.8369758\\
1.043570225	53.3569331\\
1.043789967	52.456019\\
1.044010295	58.9422786\\
1.044231218	52.56137845\\
1.044897607	52.3198753\\
1.045120963	55.87285255\\
1.045569553	54.2571857\\
1.045794798	54.6294893\\
1.046020686	52.4502976\\
1.046247222	61.5188495\\
1.04647441	53.0756897\\
1.046930781	53.3394549\\
1.047159977	54.1303838\\
1.047389851	57.3859551\\
1.047620415	55.7941718\\
1.047851674	53.69549295\\
1.048083636	54.43272625\\
1.048316308	56.4547229\\
1.048549695	55.00945565\\
1.048783808	52.6673571\\
1.049018652	52.316411\\
1.049254237	52.51697275\\
1.049490568	53.22360855\\
1.049727655	55.1284688\\
1.049965503	56.0458564\\
1.050204123	54.23507105\\
1.050443522	53.74701135\\
1.05068371	52.9938361\\
1.050924692	52.6463033\\
1.051409082	52.7809275\\
1.051652505	53.5544418\\
1.052141853	62.8240956\\
1.052387799	52.50556185\\
1.0526346	55.05797645\\
1.052882272	57.37687305\\
1.053130822	54.0957219\\
1.053380259	53.3507879\\
1.053630593	52.4070847\\
1.053881837	64.0537323\\
1.054133999	53.126858\\
1.054641118	53.64301655\\
1.054896098	54.3744972\\
1.055152039	57.38834045\\
1.055408955	55.2963938\\
1.055666854	54.0938062\\
1.055925746	54.5988189\\
1.056185648	56.0782349\\
1.056446569	55.20415335\\
1.056708522	52.8928917\\
1.056971517	52.4065769\\
1.057500691	53.38975015\\
1.057766896	54.75371785\\
1.058034196	56.4205329\\
1.058572138	54.38667115\\
1.058842807	53.1490593\\
1.059114628	52.7616851\\
1.059387616	52.41247795\\
1.059661781	52.5276525\\
1.059937145	53.5326446\\
1.060491522	60.15965975\\
1.061050869	55.77319045\\
1.061332448	57.1466647\\
1.061615318	54.4648814\\
1.0618995	53.8761172\\
1.062185007	53.7028877\\
1.062471862	52.8432608\\
1.062760079	61.20063345\\
1.063340679	57.07586525\\
1.0636331	58.5855069\\
1.063926961	54.7043625\\
1.064222284	53.8444326\\
1.064519087	55.84993615\\
1.064817391	58.68382675\\
1.065117221	55.0899104\\
1.065418597	54.16283995\\
1.065721542	52.93705425\\
1.066332225	64.19966045\\
1.066640012	52.60910165\\
1.066949464	54.3106623\\
1.067260602	54.7339877\\
1.067573457	57.11601055\\
1.067888049	56.60639165\\
1.068522561	52.29824735\\
1.068842537	52.59900425\\
1.069164362	53.5541194\\
1.069813687	59.3895127\\
1.070141244	53.23625485\\
1.070802309	53.7029463\\
1.071135883	54.72205905\\
1.071471526	60.5272453\\
1.071809279	56.1880151\\
1.072149173	53.5800146\\
1.072491247	53.4044299\\
1.072835535	59.00108645\\
1.07318208	52.4402869\\
1.073530919	56.91438385\\
1.074235646	54.61522855\\
1.074950051	55.90096465\\
1.075310996	58.3684732\\
1.076040595	54.32291855\\
1.076409351	53.68502165\\
1.076780807	52.8836094\\
1.077155021	52.4313193\\
1.077532039	52.79307425\\
1.077911923	55.0047965\\
1.078294725	55.1922319\\
1.078680507	57.6974989\\
1.079069327	56.141646\\
1.07946125	52.6703017\\
1.079856335	63.9116574\\
1.080254654	53.01009755\\
1.080656271	53.5563387\\
1.081061258	52.5749876\\
1.081469687	61.28609475\\
1.081881634	53.111965\\
1.082297178	53.85895615\\
1.082716395	54.28025035\\
1.083139372	55.6755058\\
1.083566194	59.48996875\\
1.083996949	56.8319056\\
1.084431729	53.0443205\\
1.08487063	53.56828245\\
1.08531375	52.91242885\\
1.086213067	58.48698865\\
1.086669479	55.6149232\\
1.087130545	55.06058175\\
1.087596384	54.87923925\\
1.08854288	57.4254366\\
1.089023801	53.90740145\\
1.089510021	55.20676085\\
1.090001687	53.4281657\\
1.090498946	54.0274845\\
1.091001963	52.6195388\\
1.091510899	63.63750845\\
1.092025925	54.81805775\\
1.092547225	54.25044155\\
1.093074984	56.50413815\\
1.093609399	61.1992723\\
1.094150681	61.4239969\\
1.094699041	52.68021485\\
1.095254711	54.48911915\\
1.095817924	53.38083295\\
1.096388935	52.6042015\\
1.096968006	52.90133815\\
1.097555411	53.8472846\\
1.098151447	53.49170765\\
1.098756418	55.82424775\\
1.099370654	54.56271635\\
1.099994493	57.45819275\\
1.100628302	57.9523005\\
1.101272464	53.03349795\\
1.10192739	54.7088441\\
1.103961208	57.35377755\\
1.104663799	56.8774021\\
1.105379613	54.7134353\\
1.106109252	56.0460894\\
1.106853351	61.01183505\\
1.107612593	57.6310174\\
1.108387719	54.7428173\\
1.109179513	55.36154925\\
1.109988832	54.31508445\\
1.111663814	52.67919805\\
1.112531556	63.12994315\\
1.113421011	55.94606195\\
1.114333457	54.79680275\\
1.115270309	58.5071027\\
1.116233106	59.15940165\\
1.117223547	64.911009\\
1.118243504	52.63118735\\
1.119295054	55.1593419\\
1.120380504	54.0206484\\
1.121502433	70.6705912\\
1.122663729	53.18621225\\
1.123867646	54.343788\\
1.125117871	53.79257605\\
1.126418598	56.8550987\\
1.127774639	55.77890405\\
1.12919154	56.5562832\\
1.130675753	60.82723385\\
1.132234826	53.8669942\\
1.133877693	54.8757508\\
1.135615037	52.8900541\\
1.139427687	63.2246653\\
1.141538493	59.1889037\\
1.143817121	55.5791083\\
1.146295848	56.4897396\\
1.149017516	61.5544555\\
1.152040791	59.09829525\\
1.155449175	56.06781485\\
1.159367595	59.9548455\\
1.163995824	54.07161935\\
1.169684822	55.0764227\\
1.177146603	53.6796478\\
1.188244844	52.6271203\\
};


==> figures/Process_params2/process_params2_new_legends.tikz <==
% no legend

==> figures/Results/Iris_results_11.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
  3.9510428895	0\\
  0.8472109493	0\\
};
\addplot [plotstyle1]
table[row sep=crcr]{%
  0.6714955138	1\\
  -0.609857803	1\\
};
\addplot [plotstyle1]
table[row sep=crcr]{%
  0.5445551507	2\\
  -0.1785009101	2\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
  x	y\\
  1.3770268535	0\\
  1.4153107488	0\\
  1.4507672382	0\\
  1.4850567701	0\\
  1.5152157964	0\\
  1.543315249	0\\
  1.5715957808	0\\
  1.6000970561	0\\
  1.631027957	0\\
  1.6592971388	0\\
  1.688082353	0\\
  1.7170751467	0\\
  1.7454937279	0\\
  1.7744514893	0\\
  1.8032848645	0\\
  1.8319693845	0\\
  1.8610184765	0\\
  1.8891718076	0\\
  1.9177621894	0\\
  1.9466996802	0\\
  1.9748442634	0\\
  2.0034843083	0\\
  2.0321027933	0\\
  2.0615902634	0\\
  2.0900620504	0\\
  2.1183020812	0\\
  2.1516698914	0\\
  2.1848490456	0\\
  2.2180872249	0\\
  2.249688474	0\\
  2.2783444159	0\\
  2.3072204409	0\\
  2.3361765833	0\\
  2.3664984396	0\\
  2.3966243771	0\\
  2.4253376482	0\\
  2.4636698919	0\\
  2.5274558177	0\\
  2.5588422828	0\\
  2.5878792638	0\\
  2.6195549424	0\\
  2.6554863058	0\\
  2.6862928436	0\\
  2.7236733598	0\\
  2.7548140202	0\\
  2.7907993203	0\\
  2.8189897949	0\\
  2.849124077	0\\
  2.8873322765	0\\
  2.9273729126	0\\
  2.9674211132	0\\
  3.0094882404	0\\
  3.0510460891	0\\
  3.0829679094	0\\
  3.1670324433	0\\
  3.2224907975	0\\
  3.3260974039	0\\
  3.4408344292	0\\
  3.4944654556	0\\
  3.5334340879	0\\
  3.5952740777	0\\
  3.6265801557	0\\
  3.8296193003	0\\
  3.8961728886	0\\
  4.1163946121	0\\
  4.2190406961	0\\
  4.8580905396	0\\
  5.4739306675	0\\
  5.6500237383	0\\
  6.9910491973	0\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
  x	y\\
  0.0036135522	1\\
  0.0298592594	1\\
  0.0570091374	1\\
  0.0833736342	1\\
  0.1099725258	1\\
  0.1362523084	1\\
  0.1628555766	1\\
  0.1893963307	1\\
  0.2162390013	1\\
  0.2425670447	1\\
  0.2699769148	1\\
  0.2963988496	1\\
  0.3258200672	1\\
  0.3529418715	1\\
  0.3826332698	1\\
  0.4132048935	1\\
  0.4401561504	1\\
  0.4693212113	1\\
  0.4973163145	1\\
  0.5381333971	1\\
  0.5697547933	1\\
  0.6415646447	1\\
  0.7166331752	1\\
  0.7634448141	1\\
  0.7958039315	1\\
  0.8368674969	1\\
  0.9779722029	1\\
  1.1060459553	1\\
  1.3998465774	1\\
  2.3356032243	1\\
  2.4298772901	1\\
  2.8748259763	1\\
  5.2526320076	1\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
  x	y\\
  0.0024979729	2\\
  0.0042983129	2\\
  0.0060322467	2\\
  0.0077661183	2\\
  0.0095349448	2\\
  0.0112970046	2\\
  0.0130308809	2\\
  0.0147948352	2\\
  0.0165771454	2\\
  0.0183243131	2\\
  0.0201409732	2\\
  0.02192654	2\\
  0.0236963408	2\\
  0.025434434	2\\
  0.0272673076	2\\
  0.0290612525	2\\
  0.030794827	2\\
  0.0330158286	2\\
  0.034964672	2\\
  0.0368063097	2\\
  0.0391439192	2\\
  0.0409868479	2\\
  0.0429963608	2\\
  0.0456625039	2\\
  0.0478325759	2\\
  0.0500809847	2\\
  0.0519731724	2\\
  0.0551424302	2\\
  0.0572240613	2\\
  0.0596746363	2\\
  0.0614682351	2\\
  0.0632238051	2\\
  0.0656067585	2\\
  0.0675276122	2\\
  0.070513248	2\\
  0.0727105289	2\\
  0.0755508854	2\\
  0.0773166778	2\\
  0.080335627	2\\
  0.0823364841	2\\
  0.0872764257	2\\
  0.0900494891	2\\
  0.0973465588	2\\
  0.1002850401	2\\
  0.1039949353	2\\
  0.108712269	2\\
  0.1116763492	2\\
  0.1363391888	2\\
  0.1422845151	2\\
  0.1533279947	2\\
  0.1973328587	2\\
  0.2119513333	2\\
  0.2875389878	2\\
  0.3489885362	2\\
};


==> figures/Results/Iris_results_12.tikz <==

\addplot [plotstyle5]
table[row sep=crcr]{%
    -1 -1\\
    8	8\\
};

\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
1.962564218	0.4880028802\\
1.9766399677	0.4952078187\\
2.2397289741	0.6178149028\\
2.2525114231	0.6230768067\\
2.2725915688	0.6303828088\\
2.2941852931	0.6348509404\\
2.4345884213	0.6554632063\\
2.4693666205	0.659924875\\
2.489013165	0.6621623859\\
2.5478663155	0.6698847866\\
2.5730667619	0.6717351046\\
2.6323208686	0.6784834523\\
2.694516316	0.7079728531\\
2.710949713	0.7147233241\\
2.7352159655	0.7235427207\\
2.7510422305	0.7264646525\\
2.8031107668	0.7338447395\\
2.9824560037	0.7582974\\
3.010648378	0.7714322792\\
3.0290165392	0.7785288532\\
3.0547087372	0.7872943941\\
3.0698874548	0.7898562278\\
3.1669901534	0.8031269058\\
3.2130795097	0.8247425598\\
3.233167424	0.8325478763\\
3.2612568256	0.842190573\\
3.2774907702	0.8449625868\\
3.6879026882	0.9007824667\\
3.7181029983	0.9047086941\\
3.9374902342	0.9264193255\\
3.953067299	0.9186765669\\
3.7014798795	0.6270270899\\
3.6485151416	0.566975233\\
3.637898629	0.5550792698\\
3.4721269701	0.3791602176\\
3.4513576415	0.3571990157\\
3.444041603	0.3496027074\\
3.4348969129	0.3402798369\\
3.1292578841	0.0346312793\\
3.1162353805	0.0217966872\\
3.107179825	0.0151689139\\
2.9241304785	-0.108628457\\
2.9092387158	-0.1186033615\\
2.8826920407	-0.1357566023\\
2.8575918519	-0.1516555972\\
2.6535188527	-0.27643749\\
2.6385883044	-0.2843322023\\
2.4477576382	-0.3741784959\\
2.4276697239	-0.3819838124\\
2.24961373	-0.4643439436\\
2.2295255359	-0.4721491695\\
2.2014368995	-0.4817921151\\
2.0345990742	-0.5590321573\\
2.0139910508	-0.5661332343\\
1.8364685263	-0.6492035971\\
1.808499127	-0.6588024477\\
1.4936177428	-0.6675644038\\
1.4473163178	-0.6685330092\\
1.1253311358	-0.6636096776\\
1.1705444832	-0.5926900715\\
1.0369784764	-0.5892000611\\
1.0432336572	-0.5797128454\\
1.0268908999	-0.5792014208\\
1.0709663677	-0.5263222618\\
1.0013750332	-0.5245451829\\
1.0092098136	-0.5023622641\\
0.8799651337	-0.4961136835\\
0.7712973274	-0.492569079\\
0.7671368391	-0.4796264032\\
0.7793489642	-0.4649109693\\
0.7675008586	-0.459309359\\
0.7822275697	-0.4384784657\\
0.9415866599	-0.2488332389\\
0.9734319692	-0.2112432038\\
0.9829643605	-0.2000167776\\
0.9940119069	-0.1873471514\\
1.001223754	-0.1741316135\\
1.0046426176	-0.1657667625\\
1.0088726827	-0.1577400453\\
1.0505064922	-0.108162224\\
1.0685364761	-0.0882043222\\
1.0850985779	-0.0711364089\\
1.1950535193	0.0388286199\\
1.2074228188	0.0478822821\\
1.2188737396	0.0550912999\\
1.2334212288	0.0636767141\\
1.2704637704	0.1007192557\\
1.2780599342	0.1078133442\\
1.2936896802	0.1197980741\\
1.3074914765	0.1295673788\\
1.3184401881	0.1369471739\\
1.4326971239	0.2120203754\\
1.4472745997	0.2214166609\\
1.4572402377	0.2277651666\\
1.4759913808	0.2395143281\\
1.4875697569	0.2465233653\\
1.6119731251	0.3189285684\\
1.6244453748	0.3254652578\\
1.6375942553	0.3319879821\\
1.6904606676	0.3551425203\\
1.7055831967	0.3644355161\\
1.7190415441	0.3718563989\\
1.741019489	0.3833146883\\
1.7551058504	0.3905154196\\
1.9477625114	0.4803186694\\
1.962564218	0.4880028802\\
}--cycle;


\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
1.3770268535	0.0045883494\\
1.4153107488	0.0058790504\\
1.4507672382	0.0083626883\\
1.4666838058	0.0357768344\\
1.4851207045	0.0158830782\\
1.505086149	0.0354866948\\
1.5129811129	0.0088731749\\
1.5396600703	0.0416315469\\
1.5471030087	0.0092381809\\
1.5674553948	0.028669055\\
1.5810840133	0.0559278494\\
1.5931188514	0.0956452969\\
1.5940993301	0.0188849234\\
1.6065267222	0.0445217042\\
1.6209458986	0.0704767147\\
1.631027957	0.0312815603\\
1.6498378497	0.0537320242\\
1.6592971388	0.0929695869\\
1.6777235061	0.0603808665\\
1.7015580705	0.0930000162\\
1.7061270763	0.0627975665\\
1.7102864346	0.1399614086\\
1.728160197	0.1031416911\\
1.7334705373	0.0687956313\\
1.7532461867	0.0898224859\\
1.7554375621	0.1364306754\\
1.7771928737	0.1061546571\\
1.778423204	0.0779478998\\
1.7812819116	0.1595136598\\
1.8041972532	0.0934093316\\
1.8120261657	0.1458393862\\
1.8177935621	0.1170797362\\
1.8436835581	0.1026059791\\
1.8490018449	0.1318396587\\
1.8631074136	0.1650256005\\
1.871510174	0.1090121092\\
1.8801957457	0.1377123551\\
1.9013932167	0.099270832\\
1.9017658089	0.1568480233\\
1.9103995051	0.1300375452\\
1.9203460169	0.2280218529\\
1.9275786348	0.1839369065\\
1.9297710209	0.1548691577\\
1.9555430693	0.1376297225\\
1.9607196094	0.1719447162\\
1.9811346335	0.1534366195\\
1.9853120892	0.2001168107\\
1.9985169503	0.1755052163\\
2.0100682656	0.1471396198\\
2.0252737259	0.1883754696\\
2.0355538904	0.2162390013\\
2.0401786468	0.1636581572\\
2.0556741854	0.1942415719\\
2.0638659736	0.2226316424\\
2.0686868939	0.1676329373\\
2.0759653576	0.2536030895\\
2.0833032843	0.1989710051\\
2.1023484963	0.2343612569\\
2.1070586938	0.1757918524\\
2.1181123159	0.2120398662\\
2.1327716274	0.2559081409\\
2.1384205644	0.1936719347\\
2.1424554023	0.228444707\\
2.1632080631	0.2102847032\\
2.1714108153	0.2425670447\\
2.1926092168	0.2071476974\\
2.206843085	0.2568510493\\
2.2180872249	0.2856472791\\
2.222973169	0.2225117331\\
2.2259648005	0.4237944367\\
2.2386344112	0.2487763967\\
2.2546064571	0.2249687216\\
2.2564315248	0.2778286312\\
2.2606260175	0.3171424627\\
2.2750710236	0.2502293438\\
2.2973388882	0.3296718443\\
2.3024688879	0.2414977433\\
2.3085449115	0.2981609916\\
2.3146163073	0.3896328096\\
2.3183025579	0.2648823355\\
2.3278020882	0.3276662751\\
2.3408357762	0.3011381419\\
2.3481940213	0.2755806495\\
2.3592742806	0.2475485329\\
2.3845075554	0.2978810815\\
2.3966243771	0.3309436889\\
2.4177812833	0.3563342393\\
2.4253376482	0.2792519767\\
2.4342872595	0.3275250435\\
2.449297955	0.3529418715\\
2.4636698919	0.3204327378\\
2.4672244014	0.3776384814\\
2.4732225479	0.2944864698\\
2.4915659064	0.3258200672\\
2.5274558177	0.4132048935\\
2.5282932176	0.3324876502\\
2.547710012	0.3131975216\\
2.5588422828	0.3683623746\\
2.5779983086	0.3464895899\\
2.5878792638	0.4037955149\\
2.6152914878	0.3720599316\\
2.6195549424	0.4651448818\\
2.6371223833	0.3095133638\\
2.6554863058	0.3721958431\\
2.683416796	0.5927869729\\
2.6862928436	0.4190361147\\
2.6904242361	0.3348301925\\
2.7236733598	0.4184273186\\
2.730568758	0.5226464267\\
2.7548140202	0.3959455557\\
2.7702504378	0.4312391863\\
2.7907993203	0.39286769\\
2.7938201151	0.4464598953\\
2.8197306848	0.4640623445\\
2.8272469478	0.498525\\
2.8292579354	0.4137879378\\
2.8873322765	0.4926200006\\
2.9006129401	0.5392161405\\
2.9144668082	0.6424000274\\
2.9273729126	0.5619091781\\
2.9333005081	0.3967376207\\
2.9350895843	0.428903578\\
2.9674211132	0.5458918091\\
2.9754633712	0.4595026127\\
3.0094882404	0.5046205064\\
3.0510460891	0.7634448141\\
3.0829679094	0.4973163145\\
3.1670324433	0.5799479353\\
3.2224907975	0.5821806885\\
3.2280021133	0.5381333971\\
3.3260974039	0.5950096339\\
3.4408344292	0.5959365319\\
3.4436848379	0.7796756491\\
3.4645376329	0.6415646447\\
3.4944654556	0.7166331752\\
3.5334340879	0.8368674969\\
3.5952740777	0.8155124973\\
3.6265801557	0.9779722029\\
3.8296193003	1.1060459553\\
3.8961728886	0.7958039315\\
4.1163946121	1.3998465774\\
4.2190406961	0.8504425777\\
4.8580905396	2.8748259763\\
4.8841238262	1.1200913542\\
5.4739306675	2.4298772901\\
5.6500237383	2.3356032243\\
6.9910491973	5.2526320076\\
};




==> figures/Results/Iris_results_legends.tikz <==
\addlegendimage{plotstyle3}
\addlegendentry{Enclosure}
\addlegendimage{plotstyle4}
\addlegendentry{Samples}
\addlegendimage{plotstyle5}
\addlegendentry{Decision boundary}


==> figures/Results/Paper_matlab_Figures.txt <==
Fig4: Polynomial zonotope enclosure of Iris dataset first layer.

fai\cora\Process\Iris_example\example_iris_v4.m

t = 0.39
-------------------------------

Fig. 5: Polynomial zonotope enclosure of Iris dataset: (a) projection of all
dimensions, (b) enclosure of the two most significant dimensions.

fai\cora\Process\Iris_example\example_iris_v4.m

t = 0.5
-------------------------------

Fig. 6: Polynomial zonotope enclosure of breast cancer dataset: (a) enclosure
of the first hidden layer maximum output against the two dominant process
parameters, (b) enclosure of the output layer Monte Carlo samples.

fai\cora\Process\BR_example\example_BR_v1.m

t=0.25

Fig. 7: Polynomial zonotope enclosure of MNIST dataset: 
(a) Dense model - Projection of all dimensions, 
(c) Dense model - enclosure of the two most significant dimensions,

fai\cora\Process\mnist_example\example_mnist_v2_best.m

t=0.11

(b) CNN model - Projection of all dimensions, 
(d) CNN model - enclosure of the two most significant dimensions.

fai\cora\Process\mnist_conv2D_example\example_mnist_v1.m

t=0.11

==> figures/Results/breastcancer_results_11.tikz <==
\addplot3 [plotstyle1]
 table[row sep=crcr] {%
0.647595993	0.98411973	0.65769525208068\\
0.893323275	0.937657065	0.99448681791019\\
1.045951325	1.026759631	1.13995286383038\\
0.933518309	0.962741169	0.94730939868422\\
1.099827883	1.053886019	1.09148661042026\\
1.005647673	0.899864432	1.19217795914873\\
0.839809144	1.004723132	0.994166438672442\\
0.951766179	0.950945347	0.955413135156168\\
1.143205714	1.039294307	1.08618389688051\\
1.024917071	0.855237765	1.15161154419211\\
0.869361218	0.994385629	0.973529703824292\\
0.987378603	0.921670081	1.2760386170944\\
0.797114689	1.015402059	0.897052149249538\\
0.914288901	0.973668673	0.993887988571062\\
1.070034167	1.072496949	1.10379419645716\\
0.924066163	0.978934131	1.04350202450563\\
1.083942253	1.084877958	0.93531567959155\\
0.996425154	0.93011995	1.02767604568203\\
0.821079834	1.020970241	1.06417372486194\\
1.035151022	0.883634888	1.0673787668183\\
0.881830393	0.999529419	1.15801798968826\\
0.960694126	0.956982993	1.10238808652598\\
1.180206496	1.046250992	0.984570287567992\\
1.015117032	0.911867115	1.08326841984968\\
0.855550426	1.010001213	0.802553953965698\\
0.942728232	0.968285569	1.12348543859247\\
1.118791852	1.062476639	0.986689846709118\\
0.904084703	0.944542461	1.08332716826933\\
1.057495574	1.032837993	0.963138991132436\\
0.97844564	1.133905759	0.92607339125138\\
0.76134596	0.98925955	1.10057794244604\\
0.862653277	0.941169102	0.912220378560902\\
1.019969813	1.029757736	1.05463859163244\\
1.130069898	1.114348822	1.11702604612345\\
0.947264678	0.986693331	0.991228545402586\\
1.063620923	0.90622253	1.21473997706479\\
0.909247501	1.007349343	1.01131582206981\\
0.781548995	0.965536562	0.872184781005\\
0.982901586	1.058038648	1.08018046791879\\
1.091585551	0.872190898	0.905260488571636\\
0.928827337	0.996953331	1.05034441484738\\
0.830915524	0.95400389	0.93667638574413\\
1.001010233	1.042700643	1.10094666445985\\
0.887681486	0.976313635	0.936982027534396\\
1.040470585	1.078301111	1.04934989793904\\
1.212727493	0.926030842	1.15624742758146\\
0.965134777	1.01816213	1.00825591351814\\
1.159198209	0.933983454	1.07800726555619\\
0.956240257	1.023833444	0.884023237546598\\
0.875737019	0.981534718	1.09698668739183\\
1.029972362	1.092555943	0.970273024784912\\
0.809984312	0.959892534	1.06648848265298\\
0.991883937	1.049969462	0.939026737125994\\
1.076786388	0.89250553	1.06424106159224\\
0.919224	1.002117953	1.11583648297195\\
0.730986144	0.970994389	0.980051641703974\\
0.974003752	1.067265787	0.900584039688094\\
1.051616956	0.916976659	1.05963254780862\\
0.898783263	1.01268368	1.10210354593317\\
1.108822996	0.81337248	1.10141604230148\\
0.93814892	0.991822344	1.22249981074966\\
0.847971584	0.947795969	1.05980687236598\\
1.010346624	1.036012233	0.969467561324538\\
1.032545232	0.966916463	1.01672544117371\\
0.878816309	1.060218326	1.09558560280711\\
0.958469277	0.909121061	1.06734883405198\\
1.168849726	1.008671771	0.9538248682319\\
0.921655922	1.122683376	0.955121737739796\\
1.080309158	0.987977114	0.988766326476556\\
0.994149573	0.942871856	1.04581577594828\\
0.815715517	1.031286899	1.08806377936294\\
0.901452488	0.92810619	1.11677722674155\\
1.054527683	1.019559758	0.999979252816998\\
0.976223371	0.977626652	1.033633123432\\
0.748130545	1.081476503	0.952971801253898\\
1.012722239	0.955502724	1.02134973873123\\
0.851826484	1.044456426	1.07614943458924\\
0.940444448	0.878342552	1.07951458815105\\
1.113668216	0.998240076	0.989620963818668\\
0.949519318	0.896334629	1.02635139256036\\
1.136358205	1.003418192	1.12057493564188\\
1.022430822	0.961323966	0.93449003526476\\
0.866052331	1.051900824	0.950671368833268\\
0.985137014	0.982828907	1.16047747186961\\
0.789753625	1.096977697	0.739104827815564\\
0.911782387	0.935842079	0.96417830321386\\
1.066788634	1.025288134	1.07426781340867\\
1.003321852	0.949382794	1.14912744001241\\
0.835465054	1.037638832	0.924801208550392\\
0.931180963	0.841481113	0.974061057815794\\
1.09562344	0.99310368	1.07662025782085\\
0.96735229	0.919369526	1.00963258650745\\
1.241709875	1.014038032	1.10332191017241\\
1.043189416	0.972335512	1.22651538918414\\
0.890526712	1.069819113	0.914257751687372\\
0.826132067	0.903147217	1.09228514266007\\
0.998711693	1.006033325	1.0117788988619\\
1.087696782	0.964145075	1.07974719212322\\
0.926456175	1.055930059	0.858435254749994\\
1.194178394	0.939431739	1.06336874074173\\
0.962915673	1.028249087	1.11640629638835\\
0.884784018	1.107625342	0.979094549928836\\
1.037791995	0.985407703	0.986455730239334\\
1.124239677	0.97499451	1.0285282119953\\
0.945001308	1.075317015	1.08667074718985\\
0.859155776	0.923887811	1.05992018534483\\
1.017532399	1.0167765	0.954744316184372\\
0.772226422	0.864765766	1.08802052015973\\
0.980671422	0.995668682	0.993117965352192\\
1.060525033	0.95248522	1.05043501439544\\
0.906682299	1.040980798	1.2421343995668\\
1.048759389	0.958445894	1.1361110925767\\
0.896074453	1.048087496	0.89764340183266\\
0.705628714	0.888305901	0.898700644159018\\
0.971785931	1.000821872	1.0376103710054\\
0.843971392	0.932077468	0.96616190546738\\
1.007988859	1.022394487	1.09181874308568\\
1.10421951	0.980236637	1.20471222839234\\
0.935840577	1.08855083	0.96739735931633\\
0.87258727	1.152094005	0.648429912838336\\
1.0274303	0.990541129	1.10639899677255\\
1.150752045	0.94618315	0.931694699615572\\
0.954006189	1.034412551	1.02998398395364\\
1.073364235	0.969644638	1.18252889766672\\
0.916768866	1.064822362	0.938182401251814\\
0.803815365	0.914480295	0.934872041109778\\
0.989627266	1.011338301	1.05488940349592\\
1.044564799	0.954755704	1.20779558272872\\
0.891930865	1.043573871	0.936262726856468\\
0.968460715	0.875394274	1.01921019118375\\
1.267528957	0.997596411	1.10775101844377\\
0.932351595	0.927076575	0.923526221644426\\
1.097703636	1.018859392	1.07469289688572\\
1.004482916	0.976970871	1.11873486799048\\
0.837661204	1.079862929	0.820182833706426\\
0.913039074	1.118260714	0.793611080052728\\
1.068401271	0.987335421	1.08828053998775\\
0.986256981	0.942024646	1.17015800222938\\
0.793526559	1.030519667	0.955297511520018\\
1.023670685	0.966227912	0.90654737060545\\
0.867717567	1.059119155	0.934350109976298\\
0.950643662	0.907692248	1.00854202524364\\
1.139704439	1.008009718	1.08804096800385\\
0.941587743	0.918185286	1.07988216870649\\
1.116192617	1.013359691	0.992427615126662\\
1.013917152	0.971665986	1.0259022796145\\
0.85370401	1.068527862	1.10093814033026\\
0.977334121	0.948592519	1.06421694947709\\
0.755100822	1.036822049	0.5846966986216\\
0.902773068	0.830987842	1.13036625785342\\
1.056004217	0.992462967	1.01412932559241\\
0.995286058	0.982182266	1.0450922968639\\
0.818439798	1.094708215	1.05883236072339\\
0.92286366	0.934918445	1.10704776890298\\
1.082111257	1.024558756	1.00901322878245\\
0.959582168	0.894461404	1.074000025817\\
1.174271779	1.002767519	0.983607017121926\\
1.033843874	0.960610089	1.01932841209035\\
0.880331194	1.050928705	1.09690786201622\\
0.806959781	0.860346855	0.987649467792998\\
0.990754541	0.995026987	1.09100633686046\\
1.075063292	0.951718023	1.17275131737909\\
0.917999434	1.040133536	0.961584254803348\\
1.154846725	0.974332467	0.93426165442355\\
0.95512391	1.07388795	1.0140419399699\\
0.874171303	0.922788762	0.996843802576568\\
1.028697607	1.016087931	1.10661403864756\\
1.106493042	0.938549247	1.2249878565278\\
0.936996418	1.027502038	1.00144425023721\\
0.845990634	1.104675583	0.733368584026332\\
1.009165591	0.984764041	1.07660544210625\\
0.719853034	0.901533984	0.90145256626632\\
0.97289467	1.005377537	1.05072230750848\\
1.050181764	0.963444728	1.15753603846063\\
0.897433975	1.054900344	0.910165216947656\\
1.062064351	0.968966313	1.04613587490596\\
0.907968816	1.063637971	1.15215626695764\\
0.777049774	0.913189238	1.0101691865219\\
0.981785901	1.01066876	0.97588386794186\\
0.860917391	1.141574906	0.80523514194457\\
1.018748255	0.989900416	0.932096175293288\\
1.127102742	0.945366412	1.03052095853299\\
0.946134144	1.03362224	1.09311920143834\\
0.886239519	0.931105432	1.07449456900511\\
1.039126428	1.021680586	0.961739248822436\\
1.202676159	0.979585971	1.03365667654709\\
0.964025477	1.086677101	1.07793284371237\\
1.08962351	0.957716545	1.05254239096976\\
0.927644028	1.04716379	1.27042857877245\\
0.828555044	0.886037217	1.10508581797132\\
0.999859396	1.000175224	1.02083634745399\\
0.979558038	0.924968203	1.0521460489892\\
0.767018406	1.017467866	1.03611319744638\\
0.905387685	0.975654874	1.06024982462868\\
1.059002315	1.076787004	0.957109627052446\\
0.943866045	0.953247117	1.1363980445501\\
1.121471943	1.041836396	1.00844287984823\\
1.016322054	0.868674818	1.08025162864687\\
0.857367219	0.996310777	0.830083915038504\\
0.961805259	0.964842319	1.10181641405823\\
1.186781054	1.056975896	0.983031452362538\\
1.036466962	0.904708716	1.0780232524964\\
0.883314485	1.006690569	1.18927983149659\\
0.99756699	1.110830518	0.958706340819914\\
0.823642026	0.986050778	1.12069187464779\\
0.92526361	0.940304909	1.06695269056172\\
1.085803582	1.029000933	0.938115214938588\\
0.915532092	0.946992923	0.970686230103694\\
1.071688183	1.035209143	1.08734067031898\\
0.988501992	1.169791512	1.0771188080532\\
0.800538543	0.99118175	0.90689730519574\\
1.0261702	0.91574219	1.14090779673653\\
0.870984173	1.012009913	0.967609397004278\\
0.952886983	0.970320633	0.906186988811502\\
1.14688077	1.06603115	1.07102711240178\\
1.00681627	0.890457473	1.16221258664282\\
0.841911682	1.001469425	0.980622170320712\\
0.934681254	0.95917118	0.950062864738928\\
1.101998863	1.04902256	1.09281738118258\\
0.894704343	0.980886198	0.957545845723778\\
1.047349385	1.090507259	1.08494990670208\\
0.97067743	0.93303663	0.87603956346425\\
0.685431054	1.023112065	0.66190429930769\\
0.849916249	0.978281048	1.02506574664127\\
1.011532119	1.083146432	0.94451968713642\\
1.111213279	0.929120417	1.05970549907943\\
0.939298218	1.02026334	1.19449903894305\\
1.053065433	0.881078523	1.05013234178407\\
0.900122658	0.998884391	1.08379408949149\\
0.74021013	0.956245102	0.983547671208854\\
0.975113284	1.045348672	0.93739959535381\\
1.078534619	0.910511828	1.05702550508412\\
0.920442765	1.009335576	1.11896298725171\\
0.81289976	0.967602317	1.06578951306369\\
0.993015574	1.061337137	0.922493691474468\\
0.87728513	0.943711031	1.09168341237594\\
1.031254817	1.032059611	0.995616834863878\\
1.163848196	1.127797669	1.0502632467455\\
0.957355343	0.98861847	0.892293877318062\\
1.225153515	0.849137419	1.22462421530275\\
0.966243679	0.993744548	1.03133085135023\\
0.889110398	0.950167001	0.95149479182873\\
1.041824798	1.038462832	1.07474510686737\\
0.83321762	0.973003047	0.9127285480321\\
1.002164338	1.071141443	1.09277971556359\\
1.093584832	0.920530713	0.951041100374498\\
0.930006262	1.014718791	1.03431405958369\\
0.785771159	0.962034288	0.913536953637254\\
0.984018586	1.052886395	1.10424477942351\\
1.065195441	0.898133319	1.25343127317113\\
0.910518609	1.004070039	1.02317391083355\\
1.133151188	0.936754812	1.15902547718146\\
0.948393029	1.02602171	0.99001121387191\\
0.864364568	0.983474707	0.921238323892984\\
1.021197267	1.099380941	1.04151714031372\\
1.0906	0.983797313	1.11994084466219\\
0.92823624	1.10063892	0.867595560554768\\
0.829742829	0.937207221	1.025501146063\\
1.000434414	1.026390119	0.876792459384678\\
0.886962164	0.899006926	1.0219035902762\\
1.039797271	1.004396426	1.16621911110641\\
1.207468567	0.962388151	1.09537914723952\\
0.964580184	1.053384411	0.942049146791324\\
0.861788478	0.921103052	0.989722225977918\\
1.019358309	1.015060105	1.13509315529056\\
1.128572714	0.973336094	1.07248767452454\\
0.946699691	1.071814908	0.89288427303865\\
1.062840438	0.950556896	1.1011197012307\\
0.908609122	1.038877618	0.906175355365084\\
0.779336694	0.852337858	1.03525001557462\\
0.982343586	0.994065059	1.19600584972703\\
0.725712184	1.130701025	0.217241499186754\\
0.973449162	0.988939039	1.01736353494291\\
1.050897729	0.944127698	0.975002852787608\\
0.898109877	1.03244808	1.01609331300383\\
1.107650731	0.967944262	1.00803217298711\\
0.937573078	1.061904233	1.02507474242287\\
0.846985767	0.911193755	1.27612044362701\\
1.00975556	1.009668162	1.03967775355181\\
1.156987985	0.9566146	1.05359502289222\\
0.955682248	1.045798546	1.0857002605355\\
0.874956405	0.882377419	0.939928417730248\\
1.029334038	0.999206811	1.04848982816244\\
0.808486321	0.92962198	1.1495240798779\\
0.991318967	1.020616368	1.00821415903615\\
1.075921768	0.978607748	0.994158688846004\\
0.918612455	1.08400414	1.0677677439788\\
0.960138257	0.933511553	1.01634024660962\\
1.177168112	1.023472271	1.15140972394974\\
1.034496367	0.981210583	1.08355062829695\\
0.881082718	1.091519408	0.76177621431738\\
0.995855272	0.95953234	1.10123716513939\\
0.819769929	1.049494501	0.857352568410864\\
0.923465555	0.891493685	1.05591585687467\\
1.083023056	1.001793564	1.21695476471004\\
0.977889777	0.970657786	1.09704877566003\\
0.758303222	1.066645141	0.72619571901307\\
0.903429985	0.916362751	1.05149589000798\\
1.056748008	1.012346521	0.934757970761208\\
0.94215833	0.794883548	1.06592255984605\\
1.11748252	0.991502048	1.18000684224278\\
1.01451646	0.947395272	1.08497021845809\\
0.854631012	1.035609862	0.847837645036798\\
1.024293049	0.940738107	1.00761729526282\\
0.868542033	1.029378704	1.06840225056505\\
0.951205142	1.112546156	0.737407403496672\\
1.141434602	0.986372117	1.06267769051399\\
0.91366483	0.905471349	1.164763931249\\
1.069215134	1.007019761	1.01560298620835\\
0.986817578	0.965189808	0.972755563339162\\
0.795342355	1.057505107	0.853846216406746\\
0.932935432	0.870476309	1.15207625141114\\
1.098760091	0.996631992	1.00696464646656\\
1.005064823	0.953626134	0.958074416356344\\
0.838741019	1.042267417	0.921277611835302\\
1.045256645	0.975984452	1.00039943999831\\
0.892628512	1.077538328	0.997182864022312\\
0.96901489	0.925501687	1.19771975702474\\
1.290122511	1.01781463	1.05632944536171\\
1.134738186	0.887187154	0.975314314703734\\
0.948956424	1.000498438	1.06504326916198\\
0.865211327	0.958081735	1.11040438203209\\
1.02181327	1.047624253	1.00870933713663\\
0.787790324	0.979911446	1.18279533423296\\
0.984577614	1.087604165	0.984377825000096\\
1.065989656	0.931593094	1.00929258685227\\
0.911151399	1.022037085	1.07632705164621\\
0.834347951	0.945775668	0.86461972414437\\
1.002742661	1.034016624	1.04938619338074\\
1.094599083	1.146338952	0.974243888560268\\
0.930594131	0.990220787	1.1013520347188\\
1.232733425	0.913838525	0.98747604917858\\
0.966798015	1.011003277	1.06636337973951\\
0.889820102	0.969305771	1.12080411940618\\
1.042505784	1.064227204	1.02663377825879\\
0.878052795	0.963795297	1.04749387343631\\
1.031899013	1.055413232	1.25530328935977\\
1.166301149	0.90234734	1.1366714015933\\
0.957912447	1.005705252	0.9441734597051\\
1.079418524	1.106121496	1.04194556399239\\
0.921050033	0.985085949	0.932246645994764\\
0.814319562	0.938991681	0.986248330382506\\
0.99358227	1.027874974	1.13613843564536\\
1.053794805	0.923340679	1.09015076255992\\
0.900788748	1.016431872	0.899094297265648\\
0.744307226	0.974663703	0.853887742574576\\
0.975668251	1.074597552	1.08618612159755\\
0.850875559	0.952102297	1.01491967891849\\
1.01212659	1.040556143	1.13114525249796\\
1.112432378	0.862629372	1.1209877139692\\
0.939871708	0.995347789	0.9599302185471\\
0.895390744	0.96096748	0.830476606055554\\
1.048052868	1.05141312	1.05030218158036\\
0.971231657	0.89540781	1.01556222799674\\
0.69660327	1.003092714	0.946383351039588\\
1.007402056	0.935381652	0.972709649294852\\
0.842946739	1.024922928	0.99369026910899\\
0.935261359	0.982505696	1.13725183766135\\
1.103102784	1.095827349	1.00862212679876\\
1.026799364	0.836727354	0.958866647247958\\
0.871788153	0.992783308	0.992515839525836\\
0.953446779	0.948988428	1.13220243942955\\
1.148790308	1.037229553	1.02794581945611\\
0.916151268	0.972001002	1.18269888531144\\
1.072523396	1.069169727	1.04446507724061\\
0.989064386	0.918780367	0.984309361485098\\
0.802194365	1.013698566	1.02180324559805\\
0.998138975	0.908411582	1.09069611704769\\
0.824895735	1.008340529	0.835848897196488\\
0.925860492	0.96657253	1.02023920243982\\
1.086746097	1.05966635	1.11858943163043\\
0.962360549	0.942449273	1.05629494237109\\
1.190362395	1.03090261	1.23653500097583\\
1.037128323	1.120398842	1.04902322212183\\
0.884051038	0.987656314	0.957035423828984\\
0.944433987	0.97729894	1.05593329924344\\
1.122844397	1.080662972	0.9069045067246\\
1.01692655	0.92759335	1.13512009837578\\
0.858264944	1.019209179	0.925165915297008\\
0.9801146	0.876897346	1.12452553482026\\
0.769674945	0.997918166	0.796048999698402\\
0.906036021	0.955129802	1.04223999121497\\
1.059761639	1.044013961	1.15591966352048\\
1.110010337	0.915114777	1.13262595559085\\
0.938723961	1.011673841	0.954781413418\\
0.848948333	0.969982921	1.01931130445915\\
1.010938804	1.065423619	1.208357284538\\
0.735790771	0.946588891	0.99761974173682\\
0.974558455	1.03481005	1.1107940797161\\
1.052339504	1.159437998	1.00692120837575\\
0.899454176	0.990861449	0.914795558808674\\
0.811455054	0.980561552	0.959714729725282\\
0.992449468	1.089518146	1.13847264348877\\
1.07765729	0.932558625	1.10823372310699\\
0.919834096	1.022752807	0.935406579161506\\
1.161482885	0.889395417	1.14058162328575\\
0.956797951	1.001145531	0.978471375918772\\
0.876513232	0.958809035	1.05322000415245\\
1.030612611	1.04855358	0.894634815928874\\
0.888397545	0.952866821	1.13008695139716\\
1.041146413	1.041407535	1.01774336561414\\
1.218567659	0.866775636	1.00859330053772\\
0.965689271	0.995989674	1.09129868694325\\
1.09258041	0.92443028	1.01855521280686\\
0.929417337	1.017121828	1.07403813819937\\
0.832073628	0.975324896	0.811625478528316\\
1.001586868	1.076046703	0.997707351361546\\
1.064405895	1.109192816	0.953330660250674\\
0.909883987	0.985729309	1.0632261378142\\
0.783692181	0.939869468	1.22834347104295\\
0.983459914	1.028624399	1.02628616193668\\
0.863511929	0.964494079	1.09469330616506\\
1.02058279	1.056450913	1.02254535332843\\
1.131595591	0.903934167	0.964426360297746\\
0.947829119	1.006361761	1.05035493778435\\
0.904737258	0.972669524	1.01797092625067\\
1.058246985	1.070476266	1.12116336224304\\
0.979001723	0.919952921	1.09000007468131\\
0.764246193	1.014378105	0.919252362972188\\
1.015718889	0.845557277	1.13409178996761\\
0.856462437	0.993424092	0.94302129676597\\
0.943297465	0.949775642	1.01539948335186\\
1.120121386	1.038049914	1.30114791088202\\
1.035807874	0.936299782	1.10737647119808\\
0.882574293	1.025654387	0.922915169033678\\
0.961249789	0.983151909	1.02503372074835\\
1.183404001	1.098161425	1.16748996356169\\
0.924665508	0.961679562	1.00125892644454\\
1.084869032	1.052391892	1.10047956946718\\
0.996995722	0.897242831	1.094686419161\\
0.82237029	1.003743966	0.814450244916736\\
0.987940069	0.879734838	0.998510844020432\\
0.798846005	0.998562148	1.01143127840379\\
0.914911312	0.955874482	1.18702265845939\\
1.070858479	1.044901312	1.04864006248466\\
0.952326788	0.977954017	1.1340640387857\\
1.145020214	1.082304113	1.01509367446966\\
1.025542778	0.928615182	0.965420639362186\\
0.870175229	1.019911141	1.00173920279639\\
0.934100244	0.943292431	1.16335492084595\\
1.100907354	1.031672558	1.04516503199763\\
1.006231482	1.125139059	0.906720560163032\\
0.840865922	0.988297829	1.02362938846022\\
0.970123235	0.909821034	1.01134106487163\\
0.670561411	1.009003449	1.0840427641815\\
0.894015202	0.96725972	0.881044955268056\\
1.046648888	1.060775213	1.04707817726533\\
1.074210825	0.948195043	0.989136530559458\\
0.917384913	1.036416284	1.02757674125666\\
0.805403297	0.823670268	1.12273420970681\\
0.990190646	0.992142648	1.02614847466975\\
0.873381622	0.917584108	0.872573442832828\\
1.028063038	1.013021401	1.03359476810771\\
1.152769539	0.971330451	1.0236613935143\\
0.954565228	1.067893291	1.0491683055934\\
0.844985931	0.893494357	1.21479850076464\\
1.008576697	1.002442601	1.02012159601878\\
1.105349452	0.96025178	1.01046002542096\\
0.936418924	1.050447507	1.01917926154768\\
1.049469002	0.981858611	0.953709822171794\\
0.896755515	1.093618338	0.969912793805048\\
0.713242407	0.934452397	1.06076704483113\\
0.972340264	1.024195601	0.990541758575456\\
0.774682027	0.926555773	0.989109080017844\\
0.981228518	1.018510379	1.19919903111278\\
1.061292577	0.976642441	1.10520687805925\\
0.907326553	1.079075813	0.893377645343222\\
1.125658773	0.954380405	1.07777326076477\\
0.945568021	1.043136115	0.92586871594314\\
0.860039874	0.873827654	1.00625848159701\\
1.018139627	0.997274803	1.14140875453839\\
1.198266937	0.965882592	1.0893256074962\\
0.963470645	1.058576626	0.930461394218406\\
0.885513491	0.906962694	1.02610029179157\\
1.038458017	1.007679324	1.18107539488291\\
0.827351642	1.116249335	0.936900979948288\\
0.999285161	0.987014429	0.935667860617788\\
1.088655847	0.941597934	1.13074235016709\\
0.92705068	1.030138051	0.956321226462468\\
0.967906519	1.137491408	1.18122024864732\\
1.252804151	0.989580005	1.0640565730534\\
1.043875739	0.944955354	1.00558021650968\\
0.891230282	1.033229372	1.04353396700929\\
1.003901931	0.968626248	0.968308375107362\\
0.836569341	1.063054502	1.03798413083681\\
0.931766778	0.912532186	1.16990647167009\\
1.09665819	1.010334745	1.02682366442443\\
0.985696798	0.957350303	0.998497775231498\\
0.791664627	1.046706054	0.917068662637064\\
0.912411602	0.88485393	1.19366199305861\\
1.067592472	0.999852219	1.02829455503028\\
0.950081726	0.930614407	0.935074180824156\\
1.138012992	1.021324978	1.04904433720468\\
1.023049952	0.979260202	1.01587143790249\\
0.866887704	1.085768667	1.02105128123295\\
1.013319085	0.974000795	1.08476561745561\\
0.852769233	1.073187858	0.764763710537352\\
0.941016454	0.922231939	1.02814967776534\\
1.114921412	1.015744665	1.16590524804353\\
0.902113915	0.857893543	1.05861479121946\\
1.055264132	0.994706271	0.91785371525587\\
0.976778656	0.951332381	1.1005892471339\\
0.751718223	1.039712935	0.76086987925007\\
0.922260457	0.900706561	1.037261652902\\
1.081206681	1.005050165	1.22400141648573\\
0.994717497	0.963093358	1.09563684202789\\
0.817088619	1.054391301	0.886383092449706\\
1.033193508	0.938104391	1.06900713196186\\
0.879575749	1.027130263	0.874554096777814\\
0.959025846	1.103282649	0.940880128105206\\
1.171503081	0.984441971	1.15490464694196\\
0.943581836	0.937881039	1.0669053939272\\
1.120793983	1.026944805	0.990416734603524\\
1.016020306	1.102604676	0.986364304100704\\
0.856915721	0.984280874	1.18770518839213\\
0.97927985	0.900287374	1.07757098553834\\
0.765647485	1.004886607	0.751627214865138\\
0.905062735	0.962917366	1.10915573138746\\
1.058624155	1.054138197	0.994640784679116\\
0.997281267	0.856593289	1.06652041095648\\
0.823008454	0.994545941	1.1742004078122\\
0.924964713	0.95113904	1.1082261959419\\
1.085335324	1.039503376	1.00561241923319\\
0.961527547	0.973834792	1.05984372146893\\
1.185068652	1.072841276	0.96757267612496\\
1.036137137	0.921951646	1.03102959321474\\
0.882944848	1.01557328	1.10543227557577\\
1.025856273	0.930367614	1.21772614107487\\
0.870580328	1.021147502	0.961166554439978\\
0.952606936	0.979097205	0.991975784749364\\
1.145944559	1.085321149	1.08313625692704\\
0.915221904	0.957166782	0.932754909255518\\
1.07127265	1.046478192	1.06420607185978\\
0.988220973	0.884249039	1.15245051157033\\
0.799696988	0.999690795	0.928567822985702\\
0.894360118	0.968455987	0.947713771915986\\
1.046998766	1.06276488	1.06387028882177\\
0.970400329	0.912200669	1.1803143766332\\
0.67861763	1.010167918	0.731369081717666\\
1.006523753	1.135644776	0.828177446693628\\
0.84139016	0.989419784	0.96922912478469\\
0.934390863	0.944749138	1.00864207470118\\
1.101451581	1.033033498	1.09563438957057\\
1.052702042	1.115286092	0.994620434944344\\
0.899788719	0.986853893	1.14903760428942\\
0.738044269	0.941383786	0.990878172769612\\
0.974835853	1.029947733	0.97071733991673\\
0.84943338	0.965709666	1.04006465122666\\
1.011235318	1.058307075	0.914827711801168\\
1.110609824	0.906593963	1.04269506417479\\
0.939011186	1.007514284	1.09809219914949\\
0.876899716	0.954192302	1.0545609295469\\
1.030933468	1.042918096	0.96992863819576\\
1.162655044	0.873018496	1.04918133069087\\
0.957076684	0.997114049	1.14342721050554\\
1.078095142	0.926293828	1.05116952282203\\
0.920138607	1.01833616	0.829425218457816\\
0.812180589	0.976478086	1.02894221047633\\
0.992732448	1.078686943	0.96993933587951\\
0.832647359	0.981696694	0.938013061118238\\
1.001875498	1.093083809	1.03407018738711\\
1.09308141	0.934218292	1.18900784065757\\
0.929711933	1.024014401	0.969088450016032\\
1.221754389	0.89300274	0.950624063362056\\
0.965966485	1.002280244	1.04005198914749\\
0.888754369	0.960072275	0.993942840390454\\
1.041485283	1.050208096	1.10313481406492\\
1.13236956	0.91728118	1.24885081546013\\
0.948111139	1.01285247	1.02499916871089\\
0.863938992	0.971162487	0.924494714415998\\
1.02088984	1.067578668	1.07095416021496\\
0.78473941	0.947995709	0.889509558608078\\
0.983739207	1.036214047	1.03256601718265\\
1.06480009	0.819049634	1.19030085348746\\
0.910201529	0.991982494	0.991659259716608\\
0.93205931	0.909472215	0.976104914431008\\
1.097179557	1.008837554	1.09524336752386\\
1.004192309	0.967088175	1.18777350767827\\
0.837116801	1.060496149	0.881263768562038\\
1.044219924	0.943082391	1.13591487985699\\
0.891580944	1.031479556	0.957156674331408\\
0.96818362	1.123888031	0.816794525505192\\
1.259558042	0.988137482	1.0862687616439\\
1.023360117	0.977790378	1.16000191098307\\
0.867303317	1.08188851	0.87729943457507\\
0.950362752	0.928361161	0.96077683781742\\
1.138854009	1.019735347	1.10424917493048\\
0.912725554	0.879045024	1.00942456124001\\
1.067996245	0.998401091	1.11781935373878\\
0.985976839	0.955688746	1.28063122639467\\
0.792601537	1.044678565	0.819949005671316\\
0.977056365	0.961501875	1.02677461425762\\
0.753433487	1.052145933	1.02834172061288\\
0.902443773	0.896790999	1.08906362337138\\
1.055633716	1.00358104	0.970575399658554\\
0.941302187	0.936071267	1.13312354729369\\
1.115554721	1.025471128	1.00298294814011\\
1.013617965	0.982990434	1.07156148340583\\
0.853237606	1.097565245	0.671614919809422\\
0.959304037	0.843590539	1.12672591853862\\
1.172872289	0.993263881	0.98697764676817\\
1.033518427	0.949579406	1.06932588496377\\
0.879953966	1.037844144	1.1228522541484\\
0.995001697	0.972502581	1.01978370104933\\
0.817766893	1.070146703	1.0035340752973\\
0.922562224	0.919661933	1.07455454796028\\
1.081658077	1.014207992	0.954562090208094\\
1.153800407	0.964319673	1.18787346536979\\
0.954844613	1.056189975	0.991745800683728\\
0.87377704	0.903542274	0.97623341122263\\
1.028380091	1.006197498	1.08939327778\\
0.806185374	1.108400735	0.631441750770146\\
0.990472528	0.985568524	1.12883248197498\\
1.074636316	0.939650892	0.937716647244352\\
0.917692362	1.028436593	1.02056551879487\\
0.716654799	0.924159622	0.867120090716654\\
0.972617457	1.016949076	1.09740328805074\\
1.049824986	0.975159755	1.21906933754394\\
0.897095067	1.075680556	0.986791941381102\\
1.105919513	0.952676183	1.14663284616497\\
0.936707777	1.041193903	0.969357223133726\\
0.845489496	0.865785451	0.959161726062776\\
1.008871011	0.995829167	1.06601067453284\\
0.860479446	0.888854198	1.11115883148989\\
1.018443764	1.000983672	0.990846479311864\\
1.12637758	0.95862759	1.06156230384471\\
0.945851156	1.048320181	1.16723107166143\\
1.06167793	0.980399127	1.0177726047363\\
0.907647931	1.089031837	1.0021112196641\\
0.775876422	0.932318444	1.05491606995435\\
0.981507173	1.022573532	0.914178903276112\\
1.08913859	0.946386237	1.06122250269183\\
0.927347498	1.034611103	1.11690540823569\\
0.827955329	1.155509695	0.721442312825258\\
0.999572182	0.99070129	0.955322101708826\\
0.885876931	0.914798434	1.09978722394772\\
1.038791921	1.011506006	0.986589512468298\\
1.200427955	0.969813851	1.08361608398533\\
0.963748078	1.065122217	0.845830218563146\\
0.923766019	0.876153379	1.09216496998159\\
1.083481718	0.997757269	0.947984659837854\\
0.996140129	0.954942902	1.01701353783734\\
0.82042736	1.043793623	1.01664839312715\\
1.034823422	0.977134949	1.04781776359246\\
0.881457032	1.0802613	1.06178520244402\\
0.960416218	0.92733546	1.11335193408904\\
1.17866855	1.019034189	0.992587308531502\\
1.014816587	0.942237218	1.05831110747026\\
0.855091656	1.030710971	0.754829918399136\\
0.942443366	1.119312807	1.01143779989757\\
1.11813471	0.987495878	1.00079002557474\\
0.903757617	0.908053171	1.07657341554055\\
1.057121315	1.008175071	0.9643991801492\\
0.978167682	0.966400306	1.03416374667962\\
0.759843407	1.059392162	1.04834329945311\\
0.987098036	0.971833559	0.922008438484352\\
0.796233797	1.068847869	0.770925276977762\\
0.913977075	0.918483578	1.00559948381565\\
1.069623997	1.013529054	1.12344181558716\\
0.951485715	0.834008091	0.990890886028992\\
1.142314891	0.992623134	1.09918399617593\\
1.024604851	0.948790668	1.1709790651086\\
0.868952279	1.037025583	0.977952123698326\\
0.969291975	0.9351504	0.943880227310954\\
1.309084399	1.024740714	1.09977553790131\\
1.045603628	0.982344009	1.13493737369607\\
0.892976251	1.095264006	0.895956890104612\\
1.005356129	0.960788899	1.23617379558698\\
0.839276521	1.051170505	0.916262569036696\\
0.933226989	0.894937118	1.00657068867276\\
1.099292549	1.002930081	1.11656009326296\\
1.210033445	0.95191033	1.08037093991065\\
0.964857494	1.040344585	0.877575281847116\\
0.887322236	0.861507783	1.1299147234007\\
1.040133616	0.995187379	1.00909570038725\\
0.830331031	0.923065325	1.04880506460381\\
1.000722222	1.016259817	0.94316178287269\\
1.091091628	0.974498139	1.04313700193021\\
0.928531927	1.074241542	1.09535914074954\\
0.780451813	1.105391624	0.814871769904992\\
0.982622546	0.984925015	0.941279182698028\\
1.063230125	0.938770764	1.04796945041159\\
0.90892855	1.027688359	1.06855658611269\\
1.129317825	0.963620111	1.05661324369812\\
0.946982254	1.055156302	1.16788954028464\\
0.862221654	0.901942383	1.08941215282391\\
1.019663878	1.005541352	0.972246808883578\\
0.847479824	0.913514838	0.902187561340972\\
1.010050954	1.010835956	1.04798123208151\\
1.108235011	0.969136117	1.14093028676608\\
0.9378611	1.063931855	0.952798722775462\\
1.051256931	0.945571263	1.18584831369136\\
0.898446882	1.033819241	0.997148646840886\\
0.72841416	1.143856573	-1.34923690000089e-05\\
0.973726444	0.990060607	1.0923383592117\\
1.076353301	0.979748746	1.26758259746864\\
0.91891841	1.087138246	0.971075188132514\\
0.809238801	0.931349679	0.95839655544062\\
0.991601383	1.021858722	1.11125629889286\\
0.875347268	0.886616215	0.964646025675412\\
1.029652961	1.000336804	1.07672017272594\\
1.158084149	0.957899269	1.15308344414258\\
0.955961293	1.047393677	0.96925158556904\\
0.935551078	0.975819712	0.976835951392706\\
1.103659521	1.07716126	1.10193467382527\\
1.007695329	0.925235493	0.936871045963468\\
0.843460347	1.017641158	0.95497492016868\\
0.971508788	0.869587054	1.1804511646412\\
0.701327575	0.99647137	0.769485714897814\\
0.895732932	0.953436784	0.962530189406772\\
1.048405745	1.042051635	1.08202323917499\\
0.989345764	0.905091494	1.15319839981922\\
0.803009105	1.006855117	0.950060140316234\\
0.916460263	0.965016156	0.931844106637766\\
1.072943104	1.057239965	1.04947459255991\\
0.953726531	0.940521788	1.00318632823116\\
1.149764438	1.029189662	1.10468088009896\\
1.027114609	1.111678061	1.20040093229441\\
0.872188313	0.986211463	0.990921016648624\\
1.037459868	1.177292998	0.901363067391784\\
0.884417971	0.9913419	1.10893947623007\\
0.962638131	0.947194306	1.05467498407272\\
1.192238897	1.035409296	0.962276198139796\\
0.926158482	0.970489278	1.07490582632837\\
1.087220406	1.066337326	0.978281823832834\\
0.998425241	0.916053315	1.04388201498741\\
0.825516033	1.01217815	1.10156688290094\\
0.906359415	0.959351883	1.08914725454056\\
1.060142822	1.049258157	0.994097507371266\\
0.980392978	0.890978714	1.06368039174759\\
0.770963212	1.001631462	1.26424531881602\\
1.017229304	0.933274474	1.02766869615455\\
0.858711212	1.023292048	1.11799218772545\\
0.944717724	0.981048421	1.05316892750406\\
1.123539123	1.091010372	0.965323905211892\\
1.066388544	0.929371653	1.15297820910882\\
0.911467117	1.020439748	0.950982027039554\\
0.788778726	0.978444439	0.856612119414998\\
0.984857267	1.08357332	0.998782615302336\\
0.86563254	0.956429989	0.961677655490858\\
1.02212185	1.045573291	1.07022294522169\\
1.135543962	0.88173335	1.22716767915507\\
0.949237933	0.999045579	1.03295867268205\\
0.890173791	0.967773371	0.972772084971228\\
1.042847267	1.06162003	1.09597430576718\\
1.237012558	0.910853881	0.951244438105152\\
0.967075159	1.00950181	1.03115333733453\\
1.09510998	1.129215634	1.13411489732904\\
0.930887675	0.988778763	0.994470261418068\\
0.83490813	0.943919605	0.943308767369326\\
1.003032147	1.032253668	1.04603084558922\\
0.815020457	0.95036213	1.05812991913233\\
0.993865845	1.038669988	0.993566373799728\\
1.07986299	0.850779494	1.08647584548364\\
0.921353148	0.993904798	0.911515829679052\\
1.167562942	0.920817554	1.06775161426718\\
0.958190895	1.014889369	1.15952966042225\\
0.878435066	0.97316963	1.06021417563974\\
1.032221868	1.071477123	0.955340749630612\\
1.113048167	0.898572184	1.0381090887583\\
0.940158171	1.004233194	1.11342426584988\\
0.851352056	0.962211326	1.0540507498974\\
1.012424266	1.053134958	0.945058717201892\\
0.746250519	0.983636035	0.98638690595986\\
0.975945791	1.100004943	0.950168890197494\\
1.054160802	0.93698134	1.04629972194494\\
0.90112091	1.026205777	1.22656880213367\\
0.87456442	0.937432461	1.1439056115285\\
1.029015587	1.026574734	1.03907211385904\\
1.155909053	0.983958544	0.982581171495114\\
0.955403121	1.10128326	0.99285255021134\\
1.075491771	0.962564764	1.0093109554774\\
0.91830613	1.053634761	1.04429432137927\\
0.807726705	0.899437646	0.873451096389142\\
0.991036687	1.004559739	1.04907987937459\\
1.050539342	0.973502442	0.992148321677356\\
0.897772243	1.072154839	0.997572437066492\\
0.72286467	0.92138722	1.17126132064322\\
0.973171904	1.015231001	1.02060553608841\\
0.846489381	0.853821436	1.15995840566381\\
1.00946044	0.994225336	1.02971560492455\\
1.107070095	0.950751298	0.953788931382834\\
0.937284851	1.039085723	1.03220345313394\\
1.127834404	0.944335315	1.12463822432371\\
0.946416989	1.032642855	0.9433994690585\\
0.861353729	1.132261413	0.923431874075266\\
1.019053103	0.9890993	1.24588107585484\\
0.778202932	0.911531487	0.97460648011847\\
0.982064705	1.009834629	1.14051905871063\\
1.06245185	0.968114995	1.0843555791526\\
0.908289212	1.062189765	0.855103431381118\\
0.829150855	0.883011138	1.03068645858369\\
1.000146806	0.999368091	1.15784180594842\\
1.090110637	0.956798933	1.10245333978237\\
0.927940275	1.046024444	0.940465651397502\\
1.205019842	0.97877098	1.155913375166\\
0.964302845	1.084438988	0.936648378377486\\
0.88660126	0.929871408	1.06702630766039\\
1.039461543	1.020793199	0.910472973414152\\
1.004773753	0.981372682	0.983041171770406\\
0.838202594	1.092034536	0.969123104048646\\
0.932643635	0.933747877	1.20103060512655\\
1.098230467	1.023652737	1.05198891992115\\
0.968737804	0.892002566	1.14783213718283\\
1.277314691	1.001955726	1.04890943867239\\
1.044910371	0.959712557	0.97225230606882\\
0.892280053	1.0497316	0.999819234094112\\
0.950924458	0.916670525	1.18281974665135\\
1.140564546	1.012515032	1.05187649893884\\
1.023981662	0.970826155	0.965048734912316\\
0.868130467	1.066954619	0.91836752514813\\
0.986537227	0.947595824	0.992491551828254\\
0.794440052	1.035810839	1.01976674661992\\
0.913352165	0.805931907	0.927595165256834\\
1.068807563	0.991662196	1.07220710919504\\
0.903101804	1.113435981	0.895555001686592\\
1.056375645	0.986532737	1.14671520620905\\
0.977611924	0.940953877	1.09215695188264\\
0.756723174	1.029568064	0.70627660302845\\
1.01421665	0.965363276	1.1109788173608\\
0.854168471	1.057771329	0.92304129189864\\
0.941873123	0.905848344	1.06886226020832\\
1.116835187	1.007184503	0.8693476431055\\
1.034169853	0.953815168	1.1093941833081\\
0.880707441	1.042483753	0.894788592204086\\
0.959860241	0.871343863	1.06424027099944\\
1.175703146	0.996792645	1.19399607409636\\
0.92316477	0.925766801	1.02312420905738\\
1.082566243	1.017988287	1.1187256045557\\
0.995570582	0.976149092	1.07134135282062\\
0.819107442	1.077918259	0.658908470100664\\
0.742295648	0.958263942	0.968514641452776\\
0.975390749	1.047855522	1.1747082076927\\
1.053429685	0.887750299	1.11847158754263\\
0.900456	1.000660128	0.94412428745041\\
1.111820773	0.931835687	1.0833407431171\\
0.939585058	1.022215671	0.928091219807818\\
0.850396966	0.980074077	0.964851110794718\\
1.011829208	1.088074984	1.11640158687015\\
1.165063243	1.149065099	1.04951446940982\\
0.95763393	0.990380962	0.96295552288243\\
0.877669487	0.945979628	1.0226115455628\\
1.031576665	1.034214393	1.16153014818671\\
0.813612706	0.969475276	1.00122384075326\\
0.993298847	1.064524031	0.876073624121162\\
1.07897574	0.914160336	1.13372266226593\\
0.920746573	1.011170725	0.965832444423622\\
1.094090712	0.902748928	0.99066903467938\\
0.930300327	1.005869244	1.04241022531913\\
0.833784466	0.963970284	1.12005993083728\\
1.002453392	1.055671146	1.00296635100557\\
0.889465641	0.939212004	1.30045532527811\\
1.042164963	1.028061882	1.04210435993697\\
1.228798899	1.106865841	1.00585374089527\\
0.966520855	0.985246846	1.07918546004323\\
0.864788675	0.97482916	1.16976361260381\\
1.021505076	1.074956029	0.98260218547557\\
1.133940663	0.923614835	1.00290275612483\\
0.94867479	1.016604099	1.05864032770197\\
1.06559196	0.863714511	0.987493790142622\\
0.910835232	0.995508224	1.05506642634956\\
0.786787962	0.952293924	1.05393747766406\\
0.984298055	1.040768212	0.979951697612068\\
1.016624134	0.895873606	1.09715921097162\\
0.857816954	1.003255416	0.901834915915494\\
0.944150095	0.961145835	1.01372350195754\\
1.122155376	1.051656558	1.14865008574268\\
0.905712113	0.982667327	1.0029092740775\\
1.059381473	1.09639849	0.872318914419506\\
0.979836287	0.93561221	1.11736495007149\\
0.768360435	1.025105401	0.832269447844044\\
0.925562202	0.949185803	1.03565552539694\\
1.086273831	1.037433969	1.20122039658833\\
0.997852892	0.839204117	1.12301634440836\\
0.824271092	0.992943489	0.911795287483458\\
1.036797356	0.919075675	1.07230627425532\\
0.883683212	1.013868224	0.911981356950162\\
0.962082925	0.97216832	1.00588436513979\\
1.188544441	1.069493465	1.13835877707163\\
0.95316693	0.966744582	1.22836993585485\\
1.147829222	1.059941731	1.04808949600495\\
1.026484562	0.908767531	1.01019551675494\\
0.871386777	1.008506097	1.08646553000835\\
0.988783129	1.1215214	0.886045846710154\\
0.801370921	0.987816725	0.976903774897566\\
0.915841879	0.942660818	1.14823737403877\\
1.072105094	1.031094585	1.0064797578661\\
0.970954539	0.927850256	1.00635307245648\\
0.691353186	1.01938437	0.678503450154222\\
0.895047883	0.977462839	1.16994004164605\\
1.04770075	1.081068015	1.00309813984522\\
0.934971419	0.95531641	0.919667445361408\\
1.102549248	1.044234893	1.04956668807553\\
1.007109037	0.877626856	1.02484572836446\\
0.842430529	0.998079101	1.05438182930363\\
0.782628908	0.970151848	1.04967002039485\\
0.983180708	1.065726587	0.981411944453388\\
1.064012843	0.915429353	0.978789235536008\\
0.909565979	1.011841812	1.03670998978574\\
1.130829096	1.164080395	0.98359037364071\\
0.947546965	0.991021602	1.07325885630518\\
0.863083363	0.946791119	1.22143640354006\\
1.020276116	1.035009396	1.03163654935977\\
1.215566102	0.932798018	1.04404463722746\\
0.965412036	1.022932318	1.07763925327378\\
0.88803992	0.980723907	0.902795668498276\\
1.040808182	1.090009902	1.00505322899708\\
0.831496369	0.958990233	1.14093379597419\\
1.001298447	1.048787704	1.01154389039898\\
1.092081802	0.889929771	1.01035480656353\\
0.929122473	1.001307449	1.0661497242964\\
1.077221044	0.867738193	1.13809526505355\\
0.919529228	0.996150212	0.97927484749139\\
0.810723011	0.953057131	0.993760795759882\\
0.992166632	1.041621696	0.859645362138636\\
0.876125671	0.975489935	0.987241082076184\\
1.030292244	1.076415501	1.14022398388522\\
1.160330872	0.924699803	1.09948242039591\\
0.956519143	1.017294759	0.967660993388384\\
0.848461077	0.940087472	0.979690320844144\\
1.010642573	1.028812513	1.13443586986269\\
1.10941475	1.110002434	1.03185053483671\\
0.938436539	0.98589006	0.929000497258272\\
1.051977811	0.904322962	1.10405014227008\\
0.899119026	1.006526118	0.929642744455316\\
0.733441278	0.964668292	0.966612678813978\\
0.974281089	1.056712883	1.1805043527758\\
1.005939456	0.920242509	1.01266342571837\\
0.84033893	1.014548369	1.04907960637208\\
0.933809393	0.972836346	1.31541132560744\\
1.100366136	1.070807836	1.05004432377447\\
0.89366959	0.949971506	1.15894796813128\\
1.046299743	1.038256141	1.00898929940901\\
0.969846145	0.847400975	0.985826595969652\\
0.660642575	0.993584314	0.623874003538036\\
0.914600312	0.983313334	1.10905469163526\\
1.070445656	1.098766549	0.965304430748366\\
0.98765928	0.936527627	0.958061188834314\\
0.797985329	1.025837913	0.912096304409734\\
1.025229712	0.897690235	1.01052770305872\\
0.869768863	1.003906964	1.04787362127752\\
0.952046536	0.961857033	1.20820085682953\\
1.144107379	1.05263871	1.02441433051092\\
0.960971982	0.956059934	1.0256006430948\\
1.18178417	1.04512468	1.14730050115782\\
1.035479171	0.880412506	1.08241452185155\\
0.882202811	0.99872325	0.901339240884148\\
0.996710351	0.928868263	1.1017954296065\\
0.821727447	1.020087137	0.884680792076854\\
0.924365992	0.978117574	0.996816060757702\\
1.084404684	1.082723394	1.21000421233885\\
0.978723653	1.126440665	1.02009933757013\\
0.762812929	0.988458158	0.928785699175352\\
0.904411248	0.943501976	1.04202431470096\\
1.057870794	1.031865908	0.925012033638404\\
0.943012931	0.967431102	1.02155704745951\\
1.119454043	1.061055537	1.16846386892656\\
1.015417798	0.910167557	1.09866990497785\\
0.856007346	1.009169456	0.882354719717138\\
0.885149189	0.827583382	1.08261706699975\\
1.038124709	0.992302804	0.876005201834192\\
1.196185869	0.948393979	1.12848316293046\\
0.963193177	1.036618952	0.951466919917578\\
1.088175253	0.971498283	1.09813234258744\\
0.926753573	1.06820968	0.894825525701328\\
0.826743912	0.91788547	0.993260333267158\\
0.998998333	1.013190475	1.14594465681279\\
1.060908281	0.960431051	1.07640708523915\\
0.907004677	1.050687707	0.868026279698088\\
0.773465683	0.893980529	0.984609886033688\\
0.980949935	1.002605025	1.10878495222775\\
0.859598657	0.934685781	1.02966730638808\\
1.01783584	1.024377053	1.15885004926122\\
1.124946184	0.982020466	1.11116693811765\\
0.945284739	1.094159735	0.950821795106634\\
1.104782803	0.976806703	0.96438618876547\\
0.936129858	1.079467788	1.04735247416143\\
0.844479908	0.926816684	1.10276240776307\\
1.008282647	1.018684788	1.01327827622751\\
0.709581545	0.874619296	1.2251753069061\\
0.97206309	0.997435589	1.02606091957436\\
1.049113806	0.954568206	1.008781963849\\
0.896415312	1.043354705	1.04239839469806\\
0.804613361	0.907328773	0.898747722378546\\
0.989908893	1.007844469	1.06375248850737\\
1.073786803	0.966055339	1.01787087066945\\
0.917077082	1.058847314	1.0339849392832\\
1.151753586	0.941811554	0.981885800992276\\
0.954285754	1.030328695	1.05412575104869\\
0.872985036	1.117240248	0.983797437878228\\
1.027746442	0.987174939	1.04620394617368\\
0.994433456	0.945161111	1.09359034629557\\
0.816404865	1.033425616	0.770596689681114\\
0.921958358	1.139461532	0.872550371241818\\
1.080757049	0.989740217	1.15293844160253\\
0.958747593	0.912861697	1.06931193426508\\
1.170162682	1.010501691	1.27115253208656\\
1.032869111	0.968796356	1.10291239535603\\
0.879196533	1.063345527	0.888539888853922\\
0.940730542	0.885449888	1.0659530211779\\
};
 
\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.06660564130842\\
1.3405	1.0984	1.08676166321698\\
1.3405	1.1968	1.12017163628516\\
1.17025	1.1968	1.10001561437661\\
1.17025	1.0984	1.06660564130842\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.21391663668919\\
1.3405	1.0984	1.23407265859775\\
1.3405	1.1968	1.26748263166594\\
1.17025	1.1968	1.24732660975738\\
1.17025	1.0984	1.21391663668919\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.1968	1.10001561437661\\
1.3405	1.1968	1.12017163628516\\
1.3405	1.1968	1.26748263166594\\
1.17025	1.1968	1.24732660975738\\
1.17025	1.1968	1.10001561437661\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.06660564130842\\
1.3405	1.0984	1.08676166321698\\
1.3405	1.0984	1.23407265859775\\
1.17025	1.0984	1.21391663668919\\
1.17025	1.0984	1.06660564130842\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.06660564130842\\
1.17025	1.1968	1.10001561437661\\
1.17025	1.1968	1.24732660975738\\
1.17025	1.0984	1.21391663668919\\
1.17025	1.0984	1.06660564130842\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	1.0984	1.08676166321698\\
1.3405	1.1968	1.12017163628516\\
1.3405	1.1968	1.26748263166594\\
1.3405	1.0984	1.23407265859775\\
1.3405	1.0984	1.08676166321698\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.22561739352755\\
1.3405	1	1.25532658106636\\
1.3405	1.0984	1.25575747686275\\
1.17025	1.0984	1.22604828932394\\
1.17025	1	1.22561739352755\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.05452298272885\\
1.3405	1	1.08423217026766\\
1.3405	1.0984	1.08466306606405\\
1.17025	1.0984	1.05495387852524\\
1.17025	1	1.05452298272885\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.05495387852524\\
1.3405	1.0984	1.08466306606405\\
1.3405	1.0984	1.25575747686275\\
1.17025	1.0984	1.22604828932394\\
1.17025	1.0984	1.05495387852524\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.05452298272885\\
1.3405	1	1.08423217026766\\
1.3405	1	1.25532658106636\\
1.17025	1	1.22561739352755\\
1.17025	1	1.05452298272885\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.05452298272885\\
1.17025	1.0984	1.05495387852524\\
1.17025	1.0984	1.22604828932394\\
1.17025	1	1.22561739352755\\
1.17025	1	1.05452298272885\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	1	1.08423217026766\\
1.3405	1.0984	1.08466306606405\\
1.3405	1.0984	1.25575747686275\\
1.3405	1	1.25532658106636\\
1.3405	1	1.08423217026766\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	0.960097886219786\\
1.3405	1.0984	0.980253908128345\\
1.3405	1.1968	1.01366388119653\\
1.17025	1.1968	0.993507859287974\\
1.17025	1.0984	0.960097886219786\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.10740888160056\\
1.3405	1.0984	1.12756490350912\\
1.3405	1.1968	1.16097487657731\\
1.17025	1.1968	1.14081885466875\\
1.17025	1.0984	1.10740888160056\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.1968	0.993507859287974\\
1.3405	1.1968	1.01366388119653\\
1.3405	1.1968	1.16097487657731\\
1.17025	1.1968	1.14081885466875\\
1.17025	1.1968	0.993507859287974\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	0.960097886219786\\
1.3405	1.0984	0.980253908128345\\
1.3405	1.0984	1.12756490350912\\
1.17025	1.0984	1.10740888160056\\
1.17025	1.0984	0.960097886219786\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	0.960097886219786\\
1.17025	1.1968	0.993507859287974\\
1.17025	1.1968	1.14081885466875\\
1.17025	1.0984	1.10740888160056\\
1.17025	1.0984	0.960097886219786\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	1.0984	0.980253908128345\\
1.3405	1.1968	1.01366388119653\\
1.3405	1.1968	1.16097487657731\\
1.3405	1.0984	1.12756490350912\\
1.3405	1.0984	0.980253908128345\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	0.948015227640221\\
1.3405	1	0.97772441517903\\
1.3405	1.0984	0.978155310975418\\
1.17025	1.0984	0.948446123436608\\
1.17025	1	0.948015227640221\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.11910963843892\\
1.3405	1	1.14881882597773\\
1.3405	1.0984	1.14924972177412\\
1.17025	1.0984	1.11954053423531\\
1.17025	1	1.11910963843892\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	0.948446123436608\\
1.3405	1.0984	0.978155310975418\\
1.3405	1.0984	1.14924972177412\\
1.17025	1.0984	1.11954053423531\\
1.17025	1.0984	0.948446123436608\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	0.948015227640221\\
1.3405	1	0.97772441517903\\
1.3405	1	1.14881882597773\\
1.17025	1	1.11910963843892\\
1.17025	1	0.948015227640221\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	1	0.97772441517903\\
1.3405	1.0984	0.978155310975418\\
1.3405	1.0984	1.14924972177412\\
1.3405	1	1.14881882597773\\
1.3405	1	0.97772441517903\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	0.948015227640221\\
1.17025	1.0984	0.948446123436608\\
1.17025	1.0984	1.11954053423531\\
1.17025	1	1.11910963843892\\
1.17025	1	0.948015227640221\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	0.981209000630763\\
1.17025	1.0984	1.06708054972886\\
1.17025	1.1968	1.03476766794819\\
1	1.1968	0.948896118850091\\
1	1.0984	0.981209000630763\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.19191807151499\\
1.17025	1.0984	1.2777896206131\\
1.17025	1.1968	1.24547673883242\\
1	1.1968	1.15960518973432\\
1	1.0984	1.19191807151499\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.1968	1.15960518973432\\
1	1.1968	0.948896118850091\\
1.17025	1.1968	1.03476766794819\\
1.17025	1.1968	1.24547673883242\\
1	1.1968	1.15960518973432\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.19191807151499\\
1	1.0984	0.981209000630763\\
1.17025	1.0984	1.06708054972886\\
1.17025	1.0984	1.2777896206131\\
1	1.0984	1.19191807151499\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.19191807151499\\
1	1.0984	0.981209000630763\\
1	1.1968	0.948896118850091\\
1	1.1968	1.15960518973432\\
1	1.0984	1.19191807151499\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.2777896206131\\
1.17025	1.0984	1.06708054972886\\
1.17025	1.1968	1.03476766794819\\
1.17025	1.1968	1.24547673883242\\
1.17025	1.0984	1.2777896206131\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.21729775621762\\
1.17025	1	1.2240636384797\\
1.17025	1.0984	1.22066488791917\\
1	1.0984	1.21389900565709\\
1	1	1.21729775621762\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.05176553936704\\
1.17025	1	1.05853142162911\\
1.17025	1.0984	1.05513267106859\\
1	1.0984	1.04836678880651\\
1	1	1.05176553936704\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.21729775621762\\
1	1	1.05176553936704\\
1.17025	1	1.05853142162911\\
1.17025	1	1.2240636384797\\
1	1	1.21729775621762\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.21389900565709\\
1	1.0984	1.04836678880651\\
1.17025	1.0984	1.05513267106859\\
1.17025	1.0984	1.22066488791917\\
1	1.0984	1.21389900565709\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.21729775621762\\
1	1	1.05176553936704\\
1	1.0984	1.04836678880651\\
1	1.0984	1.21389900565709\\
1	1	1.21729775621762\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.2240636384797\\
1.17025	1	1.05853142162911\\
1.17025	1.0984	1.05513267106859\\
1.17025	1.0984	1.22066488791917\\
1.17025	1	1.2240636384797\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	0.87470124554213\\
1.17025	1.0984	0.960572794640231\\
1.17025	1.1968	0.92825991285956\\
1	1.1968	0.842388363761459\\
1	1.0984	0.87470124554213\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.08541031642636\\
1.17025	1.0984	1.17128186552446\\
1.17025	1.1968	1.13896898374379\\
1	1.1968	1.05309743464569\\
1	1.0984	1.08541031642636\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.08541031642636\\
1	1.0984	0.87470124554213\\
1.17025	1.0984	0.960572794640231\\
1.17025	1.0984	1.17128186552446\\
1	1.0984	1.08541031642636\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.1968	1.05309743464569\\
1	1.1968	0.842388363761459\\
1.17025	1.1968	0.92825991285956\\
1.17025	1.1968	1.13896898374379\\
1	1.1968	1.05309743464569\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.08541031642636\\
1	1.0984	0.87470124554213\\
1	1.1968	0.842388363761459\\
1	1.1968	1.05309743464569\\
1	1.0984	1.08541031642636\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1.0984	1.17128186552446\\
1.17025	1.0984	0.960572794640231\\
1.17025	1.1968	0.92825991285956\\
1.17025	1.1968	1.13896898374379\\
1.17025	1.0984	1.17128186552446\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	0.945257784278403\\
1.17025	1	0.95202366654048\\
1.17025	1.0984	0.948624915979953\\
1	1.0984	0.941859033717877\\
1	1	0.945257784278403\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.11079000112899\\
1.17025	1	1.11755588339106\\
1.17025	1.0984	1.11415713283054\\
1	1.0984	1.10739125056846\\
1	1	1.11079000112899\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.11079000112899\\
1	1	0.945257784278403\\
1.17025	1	0.95202366654048\\
1.17025	1	1.11755588339106\\
1	1	1.11079000112899\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.10739125056846\\
1	1.0984	0.941859033717877\\
1.17025	1.0984	0.948624915979953\\
1.17025	1.0984	1.11415713283054\\
1	1.0984	1.10739125056846\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.11079000112899\\
1	1	0.945257784278403\\
1	1.0984	0.941859033717877\\
1	1.0984	1.10739125056846\\
1	1	1.11079000112899\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.11755588339106\\
1.17025	1	0.95202366654048\\
1.17025	1.0984	0.948624915979953\\
1.17025	1.0984	1.11415713283054\\
1.17025	1	1.11755588339106\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.05895924370237\\
1.3405	0.9016	1.16011480536338\\
1.3405	1	1.10238345805285\\
1.17025	1	1.00122789639184\\
1.17025	0.9016	1.05895924370237\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.27523050853472\\
1.3405	0.9016	1.37638607019573\\
1.3405	1	1.3186547228852\\
1.17025	1	1.21749916122419\\
1.17025	0.9016	1.27523050853472\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.05895924370237\\
1.3405	0.9016	1.16011480536338\\
1.3405	0.9016	1.37638607019573\\
1.17025	0.9016	1.27523050853472\\
1.17025	0.9016	1.05895924370237\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	1.00122789639184\\
1.3405	1	1.10238345805285\\
1.3405	1	1.3186547228852\\
1.17025	1	1.21749916122419\\
1.17025	1	1.00122789639184\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.05895924370237\\
1.17025	1	1.00122789639184\\
1.17025	1	1.21749916122419\\
1.17025	0.9016	1.27523050853472\\
1.17025	0.9016	1.05895924370237\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	0.9016	1.16011480536338\\
1.3405	1	1.10238345805285\\
1.3405	1	1.3186547228852\\
1.3405	0.9016	1.37638607019573\\
1.3405	0.9016	1.16011480536338\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	0.952451488613742\\
1.3405	0.9016	1.05360705027475\\
1.3405	1	0.995875702964216\\
1.17025	1	0.894720141303209\\
1.17025	0.9016	0.952451488613742\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.16872275344609\\
1.3405	0.9016	1.2698783151071\\
1.3405	1	1.21214696779656\\
1.17025	1	1.11099140613556\\
1.17025	0.9016	1.16872275344609\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	0.952451488613742\\
1.3405	0.9016	1.05360705027475\\
1.3405	0.9016	1.2698783151071\\
1.17025	0.9016	1.16872275344609\\
1.17025	0.9016	0.952451488613742\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	1	0.894720141303209\\
1.3405	1	0.995875702964216\\
1.3405	1	1.21214696779656\\
1.17025	1	1.11099140613556\\
1.17025	1	0.894720141303209\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	0.9016	1.05360705027475\\
1.3405	1	0.995875702964216\\
1.3405	1	1.21214696779656\\
1.3405	0.9016	1.2698783151071\\
1.3405	0.9016	1.05360705027475\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	0.952451488613742\\
1.17025	1	0.894720141303209\\
1.17025	1	1.11099140613556\\
1.17025	0.9016	1.16872275344609\\
1.17025	0.9016	0.952451488613742\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.8032	1.16565466356203\\
1.255375	0.9016	0.980735772079853\\
1.3405	0.9016	1.13494413153793\\
1.3405	0.8032	1.3198630230201\\
1.255375	0.8032	1.16565466356203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.8032	1.45752921305503\\
1.255375	0.9016	1.27261032157286\\
1.3405	0.9016	1.42681868103094\\
1.3405	0.8032	1.61173757251311\\
1.255375	0.8032	1.45752921305503\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.8032	1.16565466356203\\
1.3405	0.8032	1.3198630230201\\
1.3405	0.8032	1.61173757251311\\
1.255375	0.8032	1.45752921305503\\
1.255375	0.8032	1.16565466356203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.9016	0.980735772079853\\
1.3405	0.9016	1.13494413153793\\
1.3405	0.9016	1.42681868103094\\
1.255375	0.9016	1.27261032157286\\
1.255375	0.9016	0.980735772079853\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.3405	0.8032	1.3198630230201\\
1.3405	0.9016	1.13494413153793\\
1.3405	0.9016	1.42681868103094\\
1.3405	0.8032	1.61173757251311\\
1.3405	0.8032	1.3198630230201\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.8032	1.16565466356203\\
1.255375	0.9016	0.980735772079853\\
1.255375	0.9016	1.27261032157286\\
1.255375	0.8032	1.45752921305503\\
1.255375	0.8032	1.16565466356203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	1.04665666478058\\
1.17025	0.9016	0.94388086672846\\
1.255375	0.9016	1.02893891796327\\
1.255375	0.8032	1.13171471601538\\
1.17025	0.8032	1.04665666478058\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	1.32119490147568\\
1.17025	0.9016	1.21841910342357\\
1.255375	0.9016	1.30347715465838\\
1.255375	0.8032	1.40625295271049\\
1.17025	0.8032	1.32119490147568\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	1.04665666478058\\
1.255375	0.8032	1.13171471601538\\
1.255375	0.8032	1.40625295271049\\
1.17025	0.8032	1.32119490147568\\
1.17025	0.8032	1.04665666478058\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	0.94388086672846\\
1.255375	0.9016	1.02893891796327\\
1.255375	0.9016	1.30347715465838\\
1.17025	0.9016	1.21841910342357\\
1.17025	0.9016	0.94388086672846\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	1.04665666478058\\
1.17025	0.9016	0.94388086672846\\
1.17025	0.9016	1.21841910342357\\
1.17025	0.8032	1.32119490147568\\
1.17025	0.8032	1.04665666478058\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.255375	0.8032	1.13171471601538\\
1.255375	0.9016	1.02893891796327\\
1.255375	0.9016	1.30347715465838\\
1.255375	0.8032	1.40625295271049\\
1.255375	0.8032	1.13171471601538\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.07559433877189\\
1.17025	1	1.06514776268989\\
1.17025	1	1.21026789455666\\
1	1	1.22071447063866\\
1	1	1.07559433877189\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.07526212394739\\
1.17025	0.9016	1.06481554786539\\
1.17025	0.9016	1.20993567973216\\
1	0.9016	1.22038225581417\\
1	0.9016	1.07526212394739\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.07526212394739\\
1.17025	0.9016	1.06481554786539\\
1.17025	1	1.06514776268989\\
1	1	1.07559433877189\\
1	0.9016	1.07526212394739\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.22038225581417\\
1.17025	0.9016	1.20993567973216\\
1.17025	1	1.21026789455666\\
1	1	1.22071447063866\\
1	0.9016	1.22038225581417\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.07526212394739\\
1	1	1.07559433877189\\
1	1	1.22071447063866\\
1	0.9016	1.22038225581417\\
1	0.9016	1.07526212394739\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	1.06481554786539\\
1.17025	1	1.06514776268989\\
1.17025	1	1.21026789455666\\
1.17025	0.9016	1.20993567973216\\
1.17025	0.9016	1.06481554786539\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.05646983522314\\
1.17025	0.8032	1.09070400928901\\
1.17025	0.9016	1.06958402366341\\
1	0.9016	1.03534984959755\\
1	0.8032	1.05646983522314\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.24676682112356\\
1.17025	0.8032	1.28100099518942\\
1.17025	0.9016	1.25988100956383\\
1	0.9016	1.22564683549797\\
1	0.8032	1.24676682112356\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.05646983522314\\
1.17025	0.8032	1.09070400928901\\
1.17025	0.8032	1.28100099518942\\
1	0.8032	1.24676682112356\\
1	0.8032	1.05646983522314\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.03534984959755\\
1.17025	0.9016	1.06958402366341\\
1.17025	0.9016	1.25988100956383\\
1	0.9016	1.22564683549797\\
1	0.9016	1.03534984959755\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.05646983522314\\
1	0.9016	1.03534984959755\\
1	0.9016	1.22564683549797\\
1	0.8032	1.24676682112356\\
1	0.8032	1.05646983522314\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	1.09070400928901\\
1.17025	0.9016	1.06958402366341\\
1.17025	0.9016	1.25988100956383\\
1.17025	0.8032	1.28100099518942\\
1.17025	0.8032	1.09070400928901\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	0.96908658368326\\
1.17025	1	0.958640007601257\\
1.17025	1	1.10376013946803\\
1	1	1.11420671555003\\
1	1	0.96908658368326\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	0.968754368858761\\
1.17025	0.9016	0.958307792776758\\
1.17025	0.9016	1.10342792464353\\
1	0.9016	1.11387450072553\\
1	0.9016	0.968754368858761\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	0.968754368858761\\
1.17025	0.9016	0.958307792776758\\
1.17025	1	0.958640007601257\\
1	1	0.96908658368326\\
1	0.9016	0.968754368858761\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.11387450072553\\
1.17025	0.9016	1.10342792464353\\
1.17025	1	1.10376013946803\\
1	1	1.11420671555003\\
1	0.9016	1.11387450072553\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	0.968754368858761\\
1	1	0.96908658368326\\
1	1	1.11420671555003\\
1	0.9016	1.11387450072553\\
1	0.9016	0.968754368858761\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.9016	0.958307792776758\\
1.17025	1	0.958640007601257\\
1.17025	1	1.10376013946803\\
1.17025	0.9016	1.10342792464353\\
1.17025	0.9016	0.958307792776758\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	0.949962080134509\\
1.17025	0.8032	0.984196254200373\\
1.17025	0.9016	0.963076268574778\\
1	0.9016	0.928842094508914\\
1	0.8032	0.949962080134509\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.14025906603493\\
1.17025	0.8032	1.17449324010079\\
1.17025	0.9016	1.1533732544752\\
1	0.9016	1.11913908040933\\
1	0.8032	1.14025906603493\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	0.949962080134509\\
1.17025	0.8032	0.984196254200373\\
1.17025	0.8032	1.17449324010079\\
1	0.8032	1.14025906603493\\
1	0.8032	0.949962080134509\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	0.928842094508914\\
1.17025	0.9016	0.963076268574778\\
1.17025	0.9016	1.1533732544752\\
1	0.9016	1.11913908040933\\
1	0.9016	0.928842094508914\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	0.949962080134509\\
1	0.9016	0.928842094508914\\
1	0.9016	1.11913908040933\\
1	0.8032	1.14025906603493\\
1	0.8032	0.949962080134509\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1.17025	0.8032	0.984196254200373\\
1.17025	0.9016	0.963076268574778\\
1.17025	0.9016	1.1533732544752\\
1.17025	0.8032	1.17449324010079\\
1.17025	0.8032	0.984196254200373\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	1.10034214393189\\
0.914875	1.1968	0.960554762208576\\
1	1.1968	1.07823215683994\\
1	1.0984	1.21801953856325\\
0.914875	1.0984	1.10034214393189\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	0.815698215395114\\
0.914875	1.1968	0.675910833671804\\
1	1.1968	0.793588228303163\\
1	1.0984	0.933375610026474\\
0.914875	1.0984	0.815698215395114\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.1968	0.960554762208576\\
0.914875	1.1968	0.675910833671804\\
1	1.1968	0.793588228303163\\
1	1.1968	1.07823215683994\\
0.914875	1.1968	0.960554762208576\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	1.10034214393189\\
0.914875	1.0984	0.815698215395114\\
1	1.0984	0.933375610026474\\
1	1.0984	1.21801953856325\\
0.914875	1.0984	1.10034214393189\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	1.10034214393189\\
0.914875	1.0984	0.815698215395114\\
0.914875	1.1968	0.675910833671804\\
0.914875	1.1968	0.960554762208576\\
0.914875	1.0984	1.10034214393189\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1.0984	1.21801953856325\\
1	1.0984	0.933375610026474\\
1	1.1968	0.793588228303163\\
1	1.1968	1.07823215683994\\
1	1.0984	1.21801953856325\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	0.965790045545763\\
0.82975	1.1968	0.726647112048316\\
0.914875	1.1968	0.918008585489895\\
0.914875	1.0984	1.15715151898734\\
0.82975	1.0984	0.965790045545763\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	0.663809804211092\\
0.82975	1.1968	0.424666870713645\\
0.914875	1.1968	0.616028344155224\\
0.914875	1.0984	0.855171277652671\\
0.82975	1.0984	0.663809804211092\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.1968	0.726647112048316\\
0.82975	1.1968	0.424666870713645\\
0.914875	1.1968	0.616028344155224\\
0.914875	1.1968	0.918008585489895\\
0.82975	1.1968	0.726647112048316\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	0.965790045545763\\
0.82975	1.0984	0.663809804211092\\
0.914875	1.0984	0.855171277652671\\
0.914875	1.0984	1.15715151898734\\
0.82975	1.0984	0.965790045545763\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	0.965790045545763\\
0.82975	1.0984	0.663809804211092\\
0.82975	1.1968	0.424666870713645\\
0.82975	1.1968	0.726647112048316\\
0.82975	1.0984	0.965790045545763\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	1.15715151898734\\
0.914875	1.0984	0.855171277652671\\
0.914875	1.1968	0.616028344155224\\
0.914875	1.1968	0.918008585489895\\
0.914875	1.0984	1.15715151898734\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1	1.1913601876481\\
1	1	1.2362376866866\\
1	1.0984	1.17178434255239\\
0.914875	1.0984	1.1269068435139\\
0.914875	1	1.1913601876481\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1	0.92810804547828\\
1	1	0.972985544516773\\
1	1.0984	0.908532200382568\\
0.914875	1.0984	0.863654701344075\\
0.914875	1	0.92810804547828\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1	1.1913601876481\\
0.914875	1	0.92810804547828\\
1	1	0.972985544516773\\
1	1	1.2362376866866\\
0.914875	1	1.1913601876481\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1.0984	1.1269068435139\\
0.914875	1.0984	0.863654701344075\\
1	1.0984	0.908532200382568\\
1	1.0984	1.17178434255239\\
0.914875	1.0984	1.1269068435139\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1	1.1913601876481\\
0.914875	1	0.92810804547828\\
0.914875	1.0984	0.863654701344075\\
0.914875	1.0984	1.1269068435139\\
0.914875	1	1.1913601876481\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	1	1.2362376866866\\
1	1	0.972985544516773\\
1	1.0984	0.908532200382568\\
1	1.0984	1.17178434255239\\
1	1	1.2362376866866\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.13629939084843\\
0.82975	1.0984	1.00343709918606\\
0.914875	1.0984	1.0998339689182\\
0.914875	1	1.23269626058057\\
0.82975	1	1.13629939084843\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	0.855710935880707\\
0.82975	1.0984	0.722848644218337\\
0.914875	1.0984	0.819245513950481\\
0.914875	1	0.952107805612851\\
0.82975	1	0.855710935880707\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	1.00343709918606\\
0.82975	1.0984	0.722848644218337\\
0.914875	1.0984	0.819245513950481\\
0.914875	1.0984	1.0998339689182\\
0.82975	1.0984	1.00343709918606\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.13629939084843\\
0.82975	1	0.855710935880707\\
0.914875	1	0.952107805612851\\
0.914875	1	1.23269626058057\\
0.82975	1	1.13629939084843\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.13629939084843\\
0.82975	1	0.855710935880707\\
0.82975	1.0984	0.722848644218337\\
0.82975	1.0984	1.00343709918606\\
0.82975	1	1.13629939084843\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.914875	1	1.23269626058057\\
0.914875	1	0.952107805612851\\
0.914875	1.0984	0.819245513950481\\
0.914875	1.0984	1.0998339689182\\
0.914875	1	1.23269626058057\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.74955115673676\\
0.744625	1.1968	0.388887963348607\\
0.82975	1.1968	0.673018581271351\\
0.82975	1.0984	1.0336817746595\\
0.744625	1.0984	0.74955115673676\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.43023460260419\\
0.744625	1.1968	0.069571409216037\\
0.82975	1.1968	0.353702027138781\\
0.82975	1.0984	0.714365220526934\\
0.744625	1.0984	0.43023460260419\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.74955115673676\\
0.744625	1.0984	0.43023460260419\\
0.82975	1.0984	0.714365220526934\\
0.82975	1.0984	1.0336817746595\\
0.744625	1.0984	0.74955115673676\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.1968	0.388887963348607\\
0.744625	1.1968	0.069571409216037\\
0.82975	1.1968	0.353702027138781\\
0.82975	1.1968	0.673018581271351\\
0.744625	1.1968	0.388887963348607\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.74955115673676\\
0.744625	1.0984	0.43023460260419\\
0.744625	1.1968	0.069571409216037\\
0.744625	1.1968	0.388887963348607\\
0.744625	1.0984	0.74955115673676\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1.0984	1.0336817746595\\
0.82975	1.0984	0.714365220526934\\
0.82975	1.1968	0.353702027138781\\
0.82975	1.1968	0.673018581271351\\
0.82975	1.0984	1.0336817746595\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.0984	0.0958875449034624\\
0.6595	1.1968	-0.408460616491966\\
0.744625	1.1968	-0.0124757884171124\\
0.744625	1.0984	0.491872372978316\\
0.6595	1.0984	0.0958875449034624\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.0984	0.432540411833931\\
0.6595	1.1968	-0.071807749561497\\
0.744625	1.1968	0.324177078513357\\
0.744625	1.0984	0.828525239908785\\
0.6595	1.0984	0.432540411833931\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.0984	0.432540411833931\\
0.6595	1.0984	0.0958875449034624\\
0.744625	1.0984	0.491872372978316\\
0.744625	1.0984	0.828525239908785\\
0.6595	1.0984	0.432540411833931\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.1968	-0.071807749561497\\
0.6595	1.1968	-0.408460616491966\\
0.744625	1.1968	-0.0124757884171124\\
0.744625	1.1968	0.324177078513357\\
0.6595	1.1968	-0.071807749561497\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.0984	0.432540411833931\\
0.6595	1.0984	0.0958875449034624\\
0.6595	1.1968	-0.408460616491966\\
0.6595	1.1968	-0.071807749561497\\
0.6595	1.0984	0.432540411833931\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.828525239908785\\
0.744625	1.0984	0.491872372978316\\
0.744625	1.1968	-0.0124757884171124\\
0.744625	1.1968	0.324177078513357\\
0.744625	1.0984	0.828525239908785\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	1.02171651174244\\
0.744625	1.0984	0.798280564435342\\
0.82975	1.0984	0.965281870532082\\
0.82975	1	1.18871781783918\\
0.744625	1	1.02171651174244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	0.723791743976822\\
0.744625	1.0984	0.50035579666972\\
0.82975	1.0984	0.667357102766459\\
0.82975	1	0.890793050073562\\
0.744625	1	0.723791743976822\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	1.02171651174244\\
0.744625	1	0.723791743976822\\
0.82975	1	0.890793050073562\\
0.82975	1	1.18871781783918\\
0.744625	1	1.02171651174244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1.0984	0.798280564435342\\
0.744625	1.0984	0.50035579666972\\
0.82975	1.0984	0.667357102766459\\
0.82975	1.0984	0.965281870532082\\
0.744625	1.0984	0.798280564435342\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	1.02171651174244\\
0.744625	1	0.723791743976822\\
0.744625	1.0984	0.50035579666972\\
0.744625	1.0984	0.798280564435342\\
0.744625	1	1.02171651174244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.18871781783918\\
0.82975	1	0.890793050073562\\
0.82975	1.0984	0.667357102766459\\
0.82975	1.0984	0.965281870532082\\
0.82975	1	1.18871781783918\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1	0.828526484659203\\
0.6595	1.0984	0.492352173590798\\
0.744625	1.0984	0.749042981723079\\
0.744625	1	1.08521729279148\\
0.6595	1	0.828526484659203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1	0.513265404095682\\
0.6595	1.0984	0.177091093027277\\
0.744625	1.0984	0.433781901159557\\
0.744625	1	0.769956212227962\\
0.6595	1	0.513265404095682\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1	0.828526484659203\\
0.6595	1	0.513265404095682\\
0.744625	1	0.769956212227962\\
0.744625	1	1.08521729279148\\
0.6595	1	0.828526484659203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1.0984	0.492352173590798\\
0.6595	1.0984	0.177091093027277\\
0.744625	1.0984	0.433781901159557\\
0.744625	1.0984	0.749042981723079\\
0.6595	1.0984	0.492352173590798\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1	0.828526484659203\\
0.6595	1	0.513265404095682\\
0.6595	1.0984	0.177091093027277\\
0.6595	1.0984	0.492352173590798\\
0.6595	1	0.828526484659203\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	1.08521729279148\\
0.744625	1	0.769956212227962\\
0.744625	1.0984	0.433781901159557\\
0.744625	1.0984	0.749042981723079\\
0.744625	1	1.08521729279148\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.22755378014286\\
1	0.9016	1.2581855916854\\
1	1	1.22792253617866\\
0.82975	1	1.19729072463611\\
0.82975	0.9016	1.22755378014286\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.03604728436034\\
1	0.9016	1.06667909590289\\
1	1	1.03641604039614\\
0.82975	1	1.0057842288536\\
0.82975	0.9016	1.03604728436034\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.19729072463611\\
0.82975	1	1.0057842288536\\
1	1	1.03641604039614\\
1	1	1.22792253617866\\
0.82975	1	1.19729072463611\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.22755378014286\\
0.82975	0.9016	1.03604728436034\\
1	0.9016	1.06667909590289\\
1	0.9016	1.2581855916854\\
0.82975	0.9016	1.22755378014286\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.22755378014286\\
0.82975	0.9016	1.03604728436034\\
0.82975	1	1.0057842288536\\
0.82975	1	1.19729072463611\\
0.82975	0.9016	1.22755378014286\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.2581855916854\\
1	0.9016	1.06667909590289\\
1	1	1.03641604039614\\
1	1	1.22792253617866\\
1	0.9016	1.2581855916854\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.22179296949104\\
0.82975	0.8032	1.07546332774218\\
1	0.8032	1.06211705696631\\
1	0.8032	1.20844669871518\\
0.82975	0.8032	1.22179296949104\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.23197092202615\\
0.82975	0.9016	1.08564128027728\\
1	0.9016	1.07229500950142\\
1	0.9016	1.21862465125028\\
0.82975	0.9016	1.23197092202615\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.22179296949104\\
1	0.8032	1.20844669871518\\
1	0.9016	1.21862465125028\\
0.82975	0.9016	1.23197092202615\\
0.82975	0.8032	1.22179296949104\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.07546332774218\\
1	0.8032	1.06211705696631\\
1	0.9016	1.07229500950142\\
0.82975	0.9016	1.08564128027728\\
0.82975	0.8032	1.07546332774218\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.20844669871518\\
1	0.8032	1.06211705696631\\
1	0.9016	1.07229500950142\\
1	0.9016	1.21862465125028\\
1	0.8032	1.20844669871518\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.22179296949104\\
0.82975	0.8032	1.07546332774218\\
0.82975	0.9016	1.08564128027728\\
0.82975	0.9016	1.23197092202615\\
0.82975	0.8032	1.22179296949104\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	0.929539529271711\\
1	0.9016	0.960171340814257\\
1	1	0.929908285307512\\
0.82975	1	0.899276473764966\\
0.82975	0.9016	0.929539529271711\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.12104602505422\\
1	0.9016	1.15167783659677\\
1	1	1.12141478109002\\
0.82975	1	1.09078296954748\\
0.82975	0.9016	1.12104602505422\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.12104602505422\\
0.82975	0.9016	0.929539529271711\\
1	0.9016	0.960171340814257\\
1	0.9016	1.15167783659677\\
0.82975	0.9016	1.12104602505422\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	1	1.09078296954748\\
0.82975	1	0.899276473764966\\
1	1	0.929908285307512\\
1	1	1.12141478109002\\
0.82975	1	1.09078296954748\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.12104602505422\\
0.82975	0.9016	0.929539529271711\\
0.82975	1	0.899276473764966\\
0.82975	1	1.09078296954748\\
0.82975	0.9016	1.12104602505422\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.9016	1.15167783659677\\
1	0.9016	0.960171340814257\\
1	1	0.929908285307512\\
1	1	1.12141478109002\\
1	0.9016	1.15167783659677\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.11528521440241\\
0.82975	0.8032	0.968955572653544\\
1	0.8032	0.95560930187768\\
1	0.8032	1.10193894362655\\
0.82975	0.8032	1.11528521440241\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.12546316693752\\
0.82975	0.9016	0.97913352518865\\
1	0.9016	0.965787254412786\\
1	0.9016	1.11211689616165\\
0.82975	0.9016	1.12546316693752\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.11528521440241\\
1	0.8032	1.10193894362655\\
1	0.9016	1.11211689616165\\
0.82975	0.9016	1.12546316693752\\
0.82975	0.8032	1.11528521440241\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	0.968955572653544\\
1	0.8032	0.95560930187768\\
1	0.9016	0.965787254412786\\
0.82975	0.9016	0.97913352518865\\
0.82975	0.8032	0.968955572653544\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
1	0.8032	1.10193894362655\\
1	0.8032	0.95560930187768\\
1	0.9016	0.965787254412786\\
1	0.9016	1.11211689616165\\
1	0.8032	1.10193894362655\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.11528521440241\\
0.82975	0.8032	0.968955572653544\\
0.82975	0.9016	0.97913352518865\\
0.82975	0.9016	1.12546316693752\\
0.82975	0.8032	1.11528521440241\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	0.9016	0.889831502980538\\
0.744625	1	0.778439635919366\\
0.82975	1	0.859258234436074\\
0.82975	0.9016	0.970650101497246\\
0.744625	0.9016	0.889831502980538\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	0.9016	1.16636448437921\\
0.744625	1	1.05497261731804\\
0.82975	1	1.13579121583475\\
0.82975	0.9016	1.24718308289592\\
0.744625	0.9016	1.16636448437921\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	0.9016	1.16636448437921\\
0.744625	0.9016	0.889831502980538\\
0.82975	0.9016	0.970650101497246\\
0.82975	0.9016	1.24718308289592\\
0.744625	0.9016	1.16636448437921\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	1	1.05497261731804\\
0.744625	1	0.778439635919366\\
0.82975	1	0.859258234436074\\
0.82975	1	1.13579121583475\\
0.744625	1	1.05497261731804\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	0.9016	1.16636448437921\\
0.744625	0.9016	0.889831502980538\\
0.744625	1	0.778439635919366\\
0.744625	1	1.05497261731804\\
0.744625	0.9016	1.16636448437921\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.9016	1.24718308289592\\
0.82975	0.9016	0.970650101497246\\
0.82975	1	0.859258234436074\\
0.82975	1	1.13579121583475\\
0.82975	0.9016	1.24718308289592\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	0.772179276673011\\
0.6595	1	0.578995650096509\\
0.744625	1	0.727339042532189\\
0.744625	0.9016	0.920522669108691\\
0.6595	0.9016	0.772179276673011\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	1.06604857086959\\
0.6595	1	0.872864944293084\\
0.744625	1	1.02120833672876\\
0.744625	0.9016	1.21439196330527\\
0.6595	0.9016	1.06604857086959\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	1	0.872864944293084\\
0.6595	1	0.578995650096509\\
0.744625	1	0.727339042532189\\
0.744625	1	1.02120833672876\\
0.6595	1	0.872864944293084\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	1.06604857086959\\
0.6595	0.9016	0.772179276673011\\
0.744625	0.9016	0.920522669108691\\
0.744625	0.9016	1.21439196330527\\
0.6595	0.9016	1.06604857086959\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	1.06604857086959\\
0.6595	0.9016	0.772179276673011\\
0.6595	1	0.578995650096509\\
0.6595	1	0.872864944293084\\
0.6595	0.9016	1.06604857086959\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.744625	0.9016	1.21439196330527\\
0.744625	0.9016	0.920522669108691\\
0.744625	1	0.727339042532189\\
0.744625	1	1.02120833672876\\
0.744625	0.9016	1.21439196330527\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	0.976126917409954\\
0.82975	0.8032	1.06788072715992\\
0.82975	0.9016	1.02069778538945\\
0.6595	0.9016	0.928943975639485\\
0.6595	0.8032	0.976126917409954\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.1936076921244\\
0.82975	0.8032	1.28536150187436\\
0.82975	0.9016	1.23817856010389\\
0.6595	0.9016	1.14642475035393\\
0.6595	0.8032	1.1936076921244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.1936076921244\\
0.6595	0.8032	0.976126917409954\\
0.82975	0.8032	1.06788072715992\\
0.82975	0.8032	1.28536150187436\\
0.6595	0.8032	1.1936076921244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	1.14642475035393\\
0.6595	0.9016	0.928943975639485\\
0.82975	0.9016	1.02069778538945\\
0.82975	0.9016	1.23817856010389\\
0.6595	0.9016	1.14642475035393\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.1936076921244\\
0.6595	0.8032	0.976126917409954\\
0.6595	0.9016	0.928943975639485\\
0.6595	0.9016	1.14642475035393\\
0.6595	0.8032	1.1936076921244\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.28536150187436\\
0.82975	0.8032	1.06788072715992\\
0.82975	0.9016	1.02069778538945\\
0.82975	0.9016	1.23817856010389\\
0.82975	0.8032	1.28536150187436\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.08709993703576\\
0.82975	0.8032	1.17885374678573\\
0.82975	0.9016	1.13167080501526\\
0.6595	0.9016	1.0399169952653\\
0.6595	0.8032	1.08709993703576\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	0.869619162321322\\
0.82975	0.8032	0.961372972071288\\
0.82975	0.9016	0.914190030300819\\
0.6595	0.9016	0.822436220550853\\
0.6595	0.8032	0.869619162321322\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.08709993703576\\
0.6595	0.8032	0.869619162321322\\
0.82975	0.8032	0.961372972071288\\
0.82975	0.8032	1.17885374678573\\
0.6595	0.8032	1.08709993703576\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.9016	1.0399169952653\\
0.6595	0.9016	0.822436220550853\\
0.82975	0.9016	0.914190030300819\\
0.82975	0.9016	1.13167080501526\\
0.6595	0.9016	1.0399169952653\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.6595	0.8032	1.08709993703576\\
0.6595	0.8032	0.869619162321322\\
0.6595	0.9016	0.822436220550853\\
0.6595	0.9016	1.0399169952653\\
0.6595	0.8032	1.08709993703576\\
}--cycle;

\addplot3[plotstyle2]
table[row sep=crcr] {%
x	y	z\\
0.82975	0.8032	1.17885374678573\\
0.82975	0.8032	0.961372972071288\\
0.82975	0.9016	0.914190030300819\\
0.82975	0.9016	1.13167080501526\\
0.82975	0.8032	1.17885374678573\\
}--cycle;


==> figures/Results/breastcancer_results_12.tikz <==
\addplot [plotstyle3]
  table[row sep=crcr]{%
2.821426232	1\\
0.7846422298	1\\
};

\addplot [plotstyle5]
table[row sep=crcr]{%
  0.5	-1\\
  0.5	3\\
};

\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
0.4518776188	1\\
0.7484918592	1\\
0.7679708877	1\\
0.7828133429	1\\
0.7978889961	1\\
0.8082872158	1\\
0.8228067886	1\\
0.8338055497	1\\
0.8440547859	1\\
0.8549246129	1\\
0.865172416	1\\
0.8755850492	1\\
0.8864639056	1\\
0.8966502405	1\\
0.9082894322	1\\
0.9186904713	1\\
0.9295349611	1\\
0.9396690755	1\\
0.9503988068	1\\
0.9608091294	1\\
0.9709122045	1\\
0.9810938242	1\\
0.9916862605	1\\
1.0025823816	1\\
1.0130335985	1\\
1.02329179	1\\
1.0336739806	1\\
1.043836895	1\\
1.0545638946	1\\
1.0646331905	1\\
1.0748184336	1\\
1.0848953947	1\\
1.0951220719	1\\
1.1053170377	1\\
1.1154189761	1\\
1.1255379119	1\\
1.1360059621	1\\
1.1465839302	1\\
1.1567168066	1\\
1.1671044915	1\\
1.1776695261	1\\
1.1878609227	1\\
1.2002112902	1\\
1.2114859751	1\\
1.223751939	1\\
1.2352328426	1\\
1.2526358443	1\\
1.2996904661	1\\
1.977219236	1\\
2.4655104598	1\\
};


==> figures/Results/breastcancer_results_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Enclosure}
\addlegendimage{plotstyle4}
\addlegendentry{Samples}
\addlegendimage{plotstyle5}
\addlegendentry{Decision boundary}


==> figures/Results/iris_results_comparison_zono_11.tikz <==

\addplot [plotstyle5]
table[row sep=crcr]{%
    -2 -2\\
    4	4\\
};

\addplot [plotstyle1Z]
  table[row sep=crcr]{%
-0.3814542478	-1.3549085457\\
-0.4188611479	-1.3387762634\\
-0.4464245346	-1.3268454824\\
-0.4464733106	-0.4770046822\\
-0.4464733106	2.0285604002\\
0.0467464605	2.4275668284\\
0.8429015758	2.6151700027\\
3.3920445305	2.6151700027\\
3.4294514306	2.5990377204\\
3.4570148173	2.5871069395\\
3.4570635932	1.7372661392\\
3.4570635932	-0.7682989431\\
2.9638438221	-1.1673053713\\
2.1676887068	-1.3549085457\\
-0.3814542478	-1.3549085457\\
};

\addplot [plotstyle1PZ]
  table[row sep=crcr]{%
0.7988105921	-0.0433218954\\
0.7484874236	-0.0375826126\\
0.7482564931	-0.0133343755\\
0.7482583499	0.0115490622\\
0.7416698617	0.021315285\\
0.7405824988	0.0314488512\\
0.7355688496	0.1036666635\\
0.7355689656	0.1086871773\\
0.7355695838	0.1281011232\\
0.7355700087	0.1324129507\\
0.7355710593	0.1414571518\\
0.7363081547	0.1641333736\\
0.7716921949	0.1659939238\\
0.7716922984	0.1740924537\\
0.7716927397	0.1792889917\\
0.7716938309	0.1901889027\\
0.7724310071	0.2175178834\\
0.7727970176	0.2223784189\\
0.7974922233	0.2225148548\\
0.7993033086	0.3030219477\\
0.7993037317	0.3155843354\\
0.7993042072	0.3196381286\\
0.7996733963	0.3362333803\\
0.8619432627	0.3370717167\\
0.8613159838	0.3541007023\\
0.8611222975	0.3672780467\\
0.8611225727	0.3798404344\\
0.8611230736	0.3848210812\\
0.8614923528	0.4052106476\\
0.889556372	0.4062328614\\
0.8876009616	0.4855273318\\
0.887547765	0.4993232425\\
0.8875473333	0.5244020485\\
0.8875478218	0.5305666907\\
0.8878152736	0.5442391704\\
1.5130023814	0.5445551507\\
1.5381539628	0.4517053805\\
1.5409498026	0.4062328614\\
1.6359132346	0.4062328614\\
1.7120233677	0.3053532071\\
1.7340716454	0.2410059064\\
1.7362376161	0.2160290783\\
1.7446872078	0.2098127822\\
1.7570922863	0.1726229548\\
1.7897170342	0.1722201853\\
1.8118677987	0.1719467226\\
1.832563714	0.1694206865\\
1.8774994981	0.1661270318\\
1.9299401961	0.1597997644\\
1.9315825595	0.1540192152\\
1.9449134171	0.1517535671\\
2.0881681696	0.1517535671\\
2.3394252294	0.1500141222\\
2.4125005532	0.1445781587\\
2.526909299	0.1425486468\\
2.599847499	0.1376365462\\
2.7422749778	0.100880989\\
2.7495757024	0.0921510081\\
2.7498546634	0.0394976129\\
2.7498542131	-0.0034683302\\
2.7498524676	-0.0572534691\\
2.7498513192	-0.0710490425\\
2.7498414491	-0.1828983021\\
2.5476929369	-0.1833397831\\
1.8967895016	-0.183681528\\
1.1386941874	-0.1841169731\\
1.0383522545	-0.1823803288\\
1.0220168503	-0.1816594659\\
0.9868225172	-0.1778765837\\
0.9714850418	-0.1765061196\\
0.916350524	-0.1602231608\\
0.9122997849	-0.1382637592\\
0.9112351591	-0.1320211954\\
0.8571794692	-0.1258846673\\
0.8215435929	-0.1198225286\\
0.8196886347	-0.1108544726\\
0.8196892433	-0.0510381901\\
0.819689382	-0.0454399704\\
0.7988105921	-0.0433218954\\
};



\addplot[plotstyle2]
 table[row sep=crcr]{%
x	y\\
1.0202968379	0.0045815864\\
1.0432141048	0.0113106159\\
1.0639000418	0.0036046876\\
1.0772433988	0.0082768905\\
1.0817172619	0.0183541343\\
1.1006433192	0.0071560114\\
1.1096977293	0.0149122191\\
1.1177173372	0.0066201172\\
1.1267604848	0.0167770801\\
1.1344644126	0.0060192967\\
1.1436509111	0.0247595021\\
1.1464814406	0.0133089845\\
1.15130074	0.0052222569\\
1.159160618	0.0306048036\\
1.1621804619	0.0171010321\\
1.1684129025	0.0092162461\\
1.1764644587	0.0032364755\\
1.186103046	0.0096442616\\
1.1941916256	0.0177121802\\
1.1979802612	0.0043358926\\
1.1987564773	0.0274640016\\
1.2040707902	0.0113207149\\
1.2134060793	0.0170925825\\
1.2148553046	0.0057366954\\
1.225019644	0.0111599374\\
1.2261883552	0.0219571281\\
1.2312266898	0.0035791177\\
1.2392431913	0.0158195583\\
1.2400033383	0.0286009565\\
1.2446101709	0.0362454304\\
1.2463302665	0.0068926979\\
1.2541279541	0.0198433733\\
1.2592915231	0.0125300348\\
1.2628581226	0.0056458105\\
1.2682727233	0.0436601241\\
1.2722676586	0.020686537\\
1.2757486937	0.0103490958\\
1.2833379427	0.0042939252\\
1.2863913831	0.0384126534\\
1.2883309199	0.0304127764\\
1.289393191	0.0187602165\\
1.296922829	0.0090492223\\
1.3053850789	0.0260443335\\
1.3060018328	0.0165163179\\
1.3106598431	0.0048585328\\
1.3185903406	0.034374962\\
1.3210746258	0.0199688591\\
1.3257035404	0.0116735768\\
1.3319706044	0.0052896554\\
1.3374806794	0.0401779471\\
1.339557946	0.0170914276\\
1.3413047919	0.0296773267\\
1.3449527098	0.0101245897\\
1.3557319263	0.021036229\\
1.3569942704	0.0029269685\\
1.3586358425	0.0283502242\\
1.3602193176	0.0373617281\\
1.3618953971	0.0125985692\\
1.3720134942	0.0061200206\\
1.3721165668	0.0229942602\\
1.3738310795	0.0493023847\\
1.3796646981	0.0124603901\\
1.3813964538	0.0371677876\\
1.3884379107	0.0186984543\\
1.3937953587	0.0053430476\\
1.3959708595	0.0249234004\\
1.3998567753	0.0317475107\\
1.4007649529	0.011940063\\
1.4119107189	0.0049621607\\
1.4120251926	0.0194964435\\
1.4184308333	0.0285399366\\
1.4237106104	0.0105943337\\
1.4254658288	0.0465215178\\
1.4322524647	0.0214025719\\
1.4370726209	0.0061532093\\
1.4404419562	0.0148059939\\
1.441768354	0.0341576703\\
1.4469447619	0.0424411795\\
1.4492843593	0.0226665089\\
1.4495245282	0.0519743833\\
1.4550304083	0.0112478284\\
1.4582730807	0.0316517309\\
1.4598153832	0.0047535038\\
1.4692032336	0.0181703252\\
1.4722209082	0.0276781288\\
1.4734319515	0.0106828638\\
1.476339261	0.0551433057\\
1.4796347698	0.0339249399\\
1.4811524335	0.0036216095\\
1.4856052709	0.0155372237\\
1.4883804053	0.0439264393\\
1.4948937294	0.0275748811\\
1.5016919347	0.0393392758\\
1.5023713964	0.0104572047\\
1.509359138	0.0214388983\\
1.5152195388	0.0305279444\\
1.5172281713	0.0139156418\\
1.5207174273	0.0647283052\\
1.5232617697	0.0058922532\\
1.5242092596	0.0375313815\\
1.5286979233	0.0872780732\\
1.5327855818	0.0267284037\\
1.5390223874	0.041249292\\
1.541757932	0.0332334791\\
1.5442272684	0.0076898343\\
1.5474492678	0.0212721305\\
1.5475505072	0.071364346\\
1.5544184286	0.0148776653\\
1.5569971469	0.0572085467\\
1.5578814613	0.0311456435\\
1.5648079612	0.0245020133\\
1.5681567262	0.0494326487\\
1.5736598925	0.0407962999\\
1.5765679829	0.0095437972\\
1.5797869082	0.028534511\\
1.5832458676	0.0535577117\\
1.5866306009	0.0181852001\\
1.5885941726	0.0370419047\\
1.590984281	0.0614503398\\
1.5950390005	0.0472478298\\
1.5973171167	0.0300026687\\
1.599686944	0.0720556809\\
1.6035846797	0.020480724\\
1.6089679043	0.0123912898\\
1.6219391364	0.0419446343\\
1.6233976469	0.0290584892\\
1.6275805739	0.0167011088\\
1.6306288705	0.0487370703\\
1.6398177617	0.0231689726\\
1.6441434001	0.0299260485\\
1.6561048623	0.0490904748\\
1.6614572307	0.0206025987\\
1.6643576599	0.0396825692\\
1.6806019341	0.0242585124\\
1.6821317486	0.014873304\\
1.6894466615	0.0511575237\\
1.6909529714	0.0755522522\\
1.6930376226	0.0353761526\\
1.7038609675	0.0596759164\\
1.7074699963	0.030343054\\
1.7116298268	0.0441897615\\
1.7159130255	0.0190306464\\
1.7234674446	0.0330166794\\
1.740166229	0.0578499531\\
1.7461566177	0.0494643637\\
1.7468642268	0.0363325312\\
1.7621817919	0.0773177543\\
1.7655409177	0.0351866785\\
1.7670559404	0.0465913356\\
1.7743204983	0.0574683667\\
1.7826206133	0.100685354\\
1.7862729515	0.0433742225\\
1.7892931403	0.0528599981\\
1.7920134222	0.0177207537\\
1.7951670415	0.0287251264\\
1.8023379104	0.0479248192\\
1.8041678128	0.0644552658\\
1.8286802707	0.1087143301\\
1.8292498832	0.0619403973\\
1.8357072461	0.0402135978\\
1.8371606864	0.0297557703\\
1.8576449357	0.0705146931\\
1.8643525224	0.0198825376\\
1.8715496655	0.0391454491\\
1.8718202465	0.0657109931\\
1.8779666316	0.0526017623\\
1.8959215581	0.0485633419\\
1.9026504262	0.0839462292\\
1.9043262781	0.0556259622\\
1.9056404744	0.0644184456\\
1.9550545516	0.0737979186\\
1.9671660705	0.0368016945\\
1.9754371456	0.0473325859\\
1.979799515	0.1116784206\\
1.980312499	0.0680662408\\
2.0024959214	0.0423434363\\
2.0080737469	0.052994991\\
2.0256152549	0.0640381105\\
2.0367097097	0.0721517028\\
2.0422264251	0.0788741221\\
2.114617983	0.0576246503\\
2.1229329296	0.0507072604\\
2.1582020523	0.0803334365\\
2.1618712129	0.0628196277\\
2.1714274105	0.0973477895\\
2.2000253908	0.1363418222\\
2.2000349515	0.1104208723\\
2.2007899122	0.0900517667\\
2.2081402664	0.0632253527\\
2.2583441279	0.1002862914\\
2.3181718455	0.1422460344\\
2.414186669	0.0823383078\\
2.5739247001	0.1533028991\\
2.5939820342	0.0645265304\\
2.8746945576	0.10397229\\
3.0108711309	0.767641596\\
3.2632793166	0.2131706589\\
3.343711772	0.1973082036\\
4.3726401649	1.3426534818\\
};




==> figures/Results/iris_results_comparison_zono_12.tikz <==
\addplot [plotstyle3Z]
  table[row sep=crcr]{%
3.4570635932	0\\
-0.4464733106	0\\
};
\addplot [plotstyle3Z]
  table[row sep=crcr]{%
2.6151700027	1\\
-1.3549085457	1\\
};
\addplot [plotstyle3Z]
  table[row sep=crcr]{%
0.4809374462	2\\
-0.2183174303	2\\
};

\addplot [plotstyle3PZ]
  table[row sep=crcr]{%
2.7498548447	0\\
0.8459630976	0\\
};
\addplot [plotstyle3PZ]
  table[row sep=crcr]{%
0.5445551507	1\\
-0.1785009101	1\\
};
\addplot [plotstyle3PZ]
  table[row sep=crcr]{%
0.5445551507	2\\
-0.1785009101	2\\
};

\addplot[plotstyle4]
 table[row sep=crcr]{%
x	y\\
1.0202968379	0\\
1.0432141048	0\\
1.0639000418	0\\
1.0817172619	0\\
1.1006433192	0\\
1.1177173372	0\\
1.1360790743	0\\
1.1530489636	0\\
1.1700771553	0\\
1.1875314491	0\\
1.2044240449	0\\
1.2222008015	0\\
1.2392431913	0\\
1.2560495331	0\\
1.2728512799	0\\
1.2905419809	0\\
1.3073628443	0\\
1.324196869	0\\
1.3410112375	0\\
1.3586021948	0\\
1.3757326475	0\\
1.3932531404	0\\
1.4107828144	0\\
1.427741718	0\\
1.4447893703	0\\
1.4618685209	0\\
1.4792870424	0\\
1.4972994019	0\\
1.5142292022	0\\
1.5313076212	0\\
1.5507241043	0\\
1.5681567262	0\\
1.5859993196	0\\
1.6035464845	0\\
1.6219391364	0\\
1.6398177617	0\\
1.6609905215	0\\
1.6806019341	0\\
1.7038609675	0\\
1.7234674446	0\\
1.7461566177	0\\
1.7655409177	0\\
1.7826206133	0\\
1.8017205664	0\\
1.8286802707	0\\
1.8576449357	0\\
1.8753656196	0\\
1.8959215581	0\\
1.9550545516	0\\
1.9754371456	0\\
2.0024959214	0\\
2.0256152549	0\\
2.114617983	0\\
2.1582020523	0\\
2.2000253908	0\\
2.2583441279	0\\
2.3181718455	0\\
2.414186669	0\\
2.5739247001	0\\
2.5939820342	0\\
2.8746945576	0\\
3.0108711309	0\\
3.2632793166	0\\
3.343711772	0\\
4.3726401649	0\\
};
\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
0.0024987989	1\\
0.0092162461	1\\
0.0159191529	1\\
0.0226307872	1\\
0.0293456309	1\\
0.0361571201	1\\
0.0429976747	1\\
0.0500821935	1\\
0.0572085467	1\\
0.0640381105	1\\
0.071364346	1\\
0.0788741221	1\\
0.0872780732	1\\
0.0973477895	1\\
0.1087143301	1\\
0.1363418222	1\\
0.1533028991	1\\
0.1973082036	1\\
0.2131706589	1\\
0.767641596	1\\
1.3426534818	1\\
};
\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
0.0024982076	2\\
0.0042933786	2\\
0.0060307406	2\\
0.0077645102	2\\
0.0095317653	2\\
0.0112975326	2\\
0.0130933198	2\\
0.0148441387	2\\
0.016651752	2\\
0.0183901601	2\\
0.0201376975	2\\
0.0219234549	2\\
0.0236902975	2\\
0.0254315133	2\\
0.0272608338	2\\
0.0290580603	2\\
0.030795538	2\\
0.0330161939	2\\
0.0349655398	2\\
0.0368013227	2\\
0.0391450435	2\\
0.0409845222	2\\
0.0429971358	2\\
0.0456633623	2\\
0.0478310699	2\\
0.0500816503	2\\
0.0519737591	2\\
0.0551427456	2\\
0.0572079984	2\\
0.0596754245	2\\
0.0614497448	2\\
0.0632249908	2\\
0.0656075865	2\\
0.0675287249	2\\
0.0705140828	2\\
0.0727111949	2\\
0.0755515666	2\\
0.077317045	2\\
0.080332836	2\\
0.0823377148	2\\
0.0872772047	2\\
0.090051062	2\\
0.0973469689	2\\
0.1002854512	2\\
0.1039716173	2\\
0.1087132999	2\\
0.11167737	2\\
0.1363404204	2\\
0.1422441003	2\\
0.1532994724	2\\
0.1972829544	2\\
0.2119520398	2\\
0.28753921	2\\
0.348989715	2\\
};


==> figures/Results/iris_results_comparison_zono_legends.tikz <==
\addlegendimage{plotstyle1Z}
\addlegendentry{Enclosure Zonotope}
\addlegendimage{plotstyle1PZ}
\addlegendentry{Enclosure Polynomial Zonotope}
\addlegendimage{plotstyle4}
\addlegendentry{Samples}
\addlegendimage{plotstyle5}
\addlegendentry{Decision boundary}


==> figures/Results/mnist_cnn_results_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	0\\
-0.1076278576	0\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	1\\
-0.1076278576	1\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	2\\
-0.1076278576	2\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	3\\
-0.1076278576	3\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	4\\
-0.1076278576	4\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	5\\
-0.1076278576	5\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
2.2907060595	6\\
0.6161827662	6\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	7\\
-0.1076278576	7\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.3841251058	8\\
-0.3374402758	8\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.445044495	9\\
-0.1076278576	9\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0029583108	0\\
0.0038508104	0\\
0.0047048981	0\\
0.0055651617	0\\
0.0064190805	0\\
0.0072889312	0\\
0.0081495506	0\\
0.0090167684	0\\
0.0098827804	0\\
0.0107593995	0\\
0.0116643984	0\\
0.0125387836	0\\
0.0134319881	0\\
0.014298489	0\\
0.015187095	0\\
0.0160580929	0\\
0.0170075144	0\\
0.0180506491	0\\
0.018954611	0\\
0.0198596041	0\\
0.0207339674	0\\
0.021617165	0\\
0.022521268	0\\
0.0235004727	0\\
0.0244348975	0\\
0.0253986248	0\\
0.0262670073	0\\
0.027247636	0\\
0.0282125197	0\\
0.0291035916	0\\
0.0299648894	0\\
0.030854682	0\\
0.0317361741	0\\
0.0327663365	0\\
0.0336280914	0\\
0.0345345577	0\\
0.0353878663	0\\
0.0364152057	0\\
0.0373802675	0\\
0.0383168284	0\\
0.0393498832	0\\
0.0402058512	0\\
0.0411283839	0\\
0.0420462069	0\\
0.0428994819	0\\
0.0440962857	0\\
0.0456729482	0\\
0.0465411107	0\\
0.0476505385	0\\
0.048883175	0\\
0.0497445496	0\\
0.0512644148	0\\
0.0532088187	0\\
0.0545730774	0\\
0.0556515214	0\\
0.0565597985	0\\
0.0574370362	0\\
0.0584026792	0\\
0.0594133741	0\\
0.0604828016	0\\
0.0618935927	0\\
0.0638153782	0\\
0.0647931544	0\\
0.0662702552	0\\
0.0681462391	0\\
0.0711236067	0\\
0.0732347391	0\\
0.0741615875	0\\
0.0752561238	0\\
0.0809866932	0\\
0.0820538118	0\\
0.0830565034	0\\
0.086981553	0\\
0.0885354116	0\\
0.0928683866	0\\
0.0981449374	0\\
0.1067726085	0\\
0.1093874059	0\\
0.1114681712	0\\
0.1129194967	0\\
0.1152084454	0\\
0.1226374991	0\\
0.1283608915	0\\
0.1317580165	0\\
0.1603721791	0\\
0.1643096121	0\\
0.1732521712	0\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0029582268	1\\
0.0038498857	1\\
0.0047049784	1\\
0.0055678797	1\\
0.0064225972	1\\
0.0072796864	1\\
0.0081491017	1\\
0.0090177227	1\\
0.0098792716	1\\
0.0107559066	1\\
0.0116610704	1\\
0.0125375188	1\\
0.0134280624	1\\
0.014295473	1\\
0.015184483	1\\
0.0160588106	1\\
0.0170083496	1\\
0.0180490191	1\\
0.0189476378	1\\
0.0198561301	1\\
0.020733349	1\\
0.0216147251	1\\
0.02252603	1\\
0.0234958829	1\\
0.0244304559	1\\
0.0253986952	1\\
0.0262690885	1\\
0.0272448974	1\\
0.0282061776	1\\
0.0291036467	1\\
0.029956525	1\\
0.0308491869	1\\
0.0317283885	1\\
0.0327727553	1\\
0.0336311746	1\\
0.034540296	1\\
0.0354106354	1\\
0.0364140392	1\\
0.0373782242	1\\
0.0383172166	1\\
0.0393485781	1\\
0.0402050001	1\\
0.0411280385	1\\
0.0420455216	1\\
0.042899032	1\\
0.0440979091	1\\
0.0456786757	1\\
0.0465478291	1\\
0.0476486473	1\\
0.0488830128	1\\
0.0497441775	1\\
0.0512541004	1\\
0.0532134151	1\\
0.0545736371	1\\
0.0556535396	1\\
0.0565594944	1\\
0.0574465768	1\\
0.058402471	1\\
0.0594182657	1\\
0.0604744563	1\\
0.0618885443	1\\
0.0638157913	1\\
0.0647937403	1\\
0.0662580043	1\\
0.0681393968	1\\
0.0711071675	1\\
0.0732432504	1\\
0.0741600566	1\\
0.0752605368	1\\
0.0809881717	1\\
0.0820536143	1\\
0.0830554075	1\\
0.0869770304	1\\
0.0885075517	1\\
0.0928669639	1\\
0.0981180773	1\\
0.0989875855	1\\
0.1067757459	1\\
0.1093860905	1\\
0.1114435821	1\\
0.1129190373	1\\
0.1152065556	1\\
0.1226418145	1\\
0.1283607336	1\\
0.1317577211	1\\
0.1603708261	1\\
0.1643068629	1\\
0.1732807111	1\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.002960512	2\\
0.0038477126	2\\
0.0047065359	2\\
0.0055632822	2\\
0.0064161866	2\\
0.007277985	2\\
0.0081467529	2\\
0.0090207555	2\\
0.0098787736	2\\
0.0107575741	2\\
0.0116653582	2\\
0.0125434296	2\\
0.013428158	2\\
0.0142967502	2\\
0.0151842117	2\\
0.0160579545	2\\
0.0170066937	2\\
0.0180516438	2\\
0.0189530313	2\\
0.0198564421	2\\
0.0207335875	2\\
0.0216209413	2\\
0.0225243881	2\\
0.0234991129	2\\
0.0244323166	2\\
0.0254050063	2\\
0.0262661289	2\\
0.0272393942	2\\
0.0280966966	2\\
0.0291138079	2\\
0.0301689323	2\\
0.0311651604	2\\
0.0321253063	2\\
0.0330447888	2\\
0.0339045857	2\\
0.0348429919	2\\
0.0361518056	2\\
0.0370156328	2\\
0.0383175988	2\\
0.0393481162	2\\
0.040205391	2\\
0.041133906	2\\
0.042053086	2\\
0.0429067729	2\\
0.0440939894	2\\
0.0456727236	2\\
0.0465401785	2\\
0.0476498945	2\\
0.0488831404	2\\
0.0497445308	2\\
0.0512475993	2\\
0.0532009248	2\\
0.0545729641	2\\
0.0556538707	2\\
0.0565594573	2\\
0.0574472268	2\\
0.0584029906	2\\
0.0594188824	2\\
0.0604799803	2\\
0.0618873558	2\\
0.0638241219	2\\
0.0648006508	2\\
0.0662577899	2\\
0.0681399171	2\\
0.0711074943	2\\
0.0732493675	2\\
0.074161103	2\\
0.0752558135	2\\
0.0809876679	2\\
0.0820620699	2\\
0.0830554056	2\\
0.0869765914	2\\
0.08850759	2\\
0.0928662816	2\\
0.0981168209	2\\
0.098985925	2\\
0.1067999871	2\\
0.1093853482	2\\
0.1114573439	2\\
0.1129184281	2\\
0.1152086523	2\\
0.1226401186	2\\
0.12839495	2\\
0.1317752946	2\\
0.1604146037	2\\
0.1643497078	2\\
0.173258661	2\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0029579113	3\\
0.0038452575	3\\
0.0047075491	3\\
0.005568321	3\\
0.006420846	3\\
0.0072852882	3\\
0.0081457228	3\\
0.0090217922	3\\
0.0098780934	3\\
0.0107595765	3\\
0.0116614943	3\\
0.0125412317	3\\
0.0134287599	3\\
0.0142972575	3\\
0.0151855034	3\\
0.0160587596	3\\
0.0170082651	3\\
0.0180485111	3\\
0.0189497498	3\\
0.0198562332	3\\
0.0207348744	3\\
0.0216154619	3\\
0.0225184637	3\\
0.0234970558	3\\
0.0244307247	3\\
0.025398083	3\\
0.0262658061	3\\
0.0272487317	3\\
0.0282051749	3\\
0.029103548	3\\
0.029956167	3\\
0.0308555704	3\\
0.0317368584	3\\
0.0327692821	3\\
0.0336244084	3\\
0.0345378433	3\\
0.0354074839	3\\
0.0364136358	3\\
0.0373799153	3\\
0.0383170428	3\\
0.039348392	3\\
0.040205464	3\\
0.0411321496	3\\
0.0420459538	3\\
0.0429007379	3\\
0.0440950538	3\\
0.0456829661	3\\
0.046547411	3\\
0.0476491739	3\\
0.0488795599	3\\
0.0497531684	3\\
0.0512557945	3\\
0.0532004349	3\\
0.0545920686	3\\
0.0556517914	3\\
0.0565677153	3\\
0.0574372817	3\\
0.0584011087	3\\
0.0594176835	3\\
0.0604877378	3\\
0.0618873914	3\\
0.0638302657	3\\
0.0647942641	3\\
0.0662697822	3\\
0.0681473317	3\\
0.0711159469	3\\
0.0732346822	3\\
0.0741586987	3\\
0.0752561942	3\\
0.0809954044	3\\
0.0820538583	3\\
0.0830555556	3\\
0.0869877074	3\\
0.0885066767	3\\
0.0928658573	3\\
0.0981195051	3\\
0.0989984491	3\\
0.1067927215	3\\
0.1094089079	3\\
0.1114522251	3\\
0.112917953	3\\
0.1152084821	3\\
0.1226509835	3\\
0.1283630719	3\\
0.1318020436	3\\
0.1604000165	3\\
0.1643104676	3\\
0.173258183	3\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0029606448	4\\
0.0038477808	4\\
0.004707423	4\\
0.0055649202	4\\
0.0064186419	4\\
0.007279353	4\\
0.008148551	4\\
0.0090135682	4\\
0.0098723403	4\\
0.0107560108	4\\
0.011663912	4\\
0.0125403948	4\\
0.0134329325	4\\
0.0142967281	4\\
0.0151864165	4\\
0.0160585452	4\\
0.0170080459	4\\
0.0180505417	4\\
0.018950403	4\\
0.0198618477	4\\
0.0207398112	4\\
0.0216130368	4\\
0.0225208864	4\\
0.0235026629	4\\
0.0244328241	4\\
0.0253989017	4\\
0.0262695371	4\\
0.0272478493	4\\
0.0281010095	4\\
0.0291090705	4\\
0.0301722898	4\\
0.031169853	4\\
0.0321169845	4\\
0.0330470146	4\\
0.0339045137	4\\
0.0348462644	4\\
0.0361490232	4\\
0.0370283676	4\\
0.038327848	4\\
0.0393444147	4\\
0.0402117757	4\\
0.0411353507	4\\
0.042046879	4\\
0.0429034598	4\\
0.0440942487	4\\
0.0456786512	4\\
0.0465402146	4\\
0.0476505582	4\\
0.0488811347	4\\
0.0497451571	4\\
0.0512442906	4\\
0.0532014478	4\\
0.0545741393	4\\
0.0556534407	4\\
0.0565737322	4\\
0.0574377391	4\\
0.058402841	4\\
0.059432882	4\\
0.0604762255	4\\
0.0619063932	4\\
0.0638208391	4\\
0.0647902326	4\\
0.0662765047	4\\
0.068132822	4\\
0.0689965505	4\\
0.0711293016	4\\
0.0732338001	4\\
0.0741758476	4\\
0.075249706	4\\
0.0809980597	4\\
0.0820455323	4\\
0.0830775505	4\\
0.0869755185	4\\
0.0885313173	4\\
0.0928780959	4\\
0.0981288502	4\\
0.0989844507	4\\
0.1067744911	4\\
0.1093847802	4\\
0.1114552936	4\\
0.1129161943	4\\
0.1152323068	4\\
0.1226598133	4\\
0.1283932707	4\\
0.1317747947	4\\
0.1603939732	4\\
0.164309354	4\\
0.1732548368	4\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0029586669	5\\
0.0038481726	5\\
0.0047063235	5\\
0.0055631148	5\\
0.0064169459	5\\
0.0072796089	5\\
0.0081470331	5\\
0.0090123461	5\\
0.0098643391	5\\
0.0107205333	5\\
0.0116599929	5\\
0.0125388611	5\\
0.0134314494	5\\
0.0143005103	5\\
0.0151818254	5\\
0.0160632522	5\\
0.0170068523	5\\
0.0180481268	5\\
0.0189486411	5\\
0.0198599539	5\\
0.0207335146	5\\
0.0216131516	5\\
0.0225270234	5\\
0.0234938558	5\\
0.024430887	5\\
0.0254063629	5\\
0.0262717428	5\\
0.0272571419	5\\
0.0282061923	5\\
0.0290997459	5\\
0.0299637598	5\\
0.0308460975	5\\
0.0317343431	5\\
0.0327750055	5\\
0.0336323967	5\\
0.034536097	5\\
0.0354067103	5\\
0.0364125042	5\\
0.0373788385	5\\
0.0383174196	5\\
0.0393557856	5\\
0.0403165615	5\\
0.0412511154	5\\
0.0421723579	5\\
0.0431982578	5\\
0.0441023914	5\\
0.0456872586	5\\
0.0465408285	5\\
0.0476614488	5\\
0.0488830914	5\\
0.0497532764	5\\
0.0512478569	5\\
0.053203165	5\\
0.0545731242	5\\
0.0556731047	5\\
0.0565530857	5\\
0.0574551435	5\\
0.0584042953	5\\
0.0594190853	5\\
0.0604744812	5\\
0.061888869	5\\
0.0638159223	5\\
0.0647940688	5\\
0.0662583326	5\\
0.0681404569	5\\
0.071108614	5\\
0.073234976	5\\
0.0741615678	5\\
0.0752563596	5\\
0.0809887908	5\\
0.0820537913	5\\
0.0830555888	5\\
0.0869777246	5\\
0.0885081754	5\\
0.0928674738	5\\
0.098118342	5\\
0.0989865672	5\\
0.1067745223	5\\
0.1093861606	5\\
0.1114407386	5\\
0.112919666	5\\
0.115208504	5\\
0.1226419344	5\\
0.128361189	5\\
0.1317602529	5\\
0.1603731539	5\\
0.1643096715	5\\
0.1732584267	5\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.6294935406	6\\
0.6466438245	6\\
0.66582627	6\\
0.6784764813	6\\
0.6854901671	6\\
0.6944491794	6\\
0.7007375294	6\\
0.7069729525	6\\
0.713951765	6\\
0.7213745767	6\\
0.7261781524	6\\
0.7316617961	6\\
0.736360805	6\\
0.741396834	6\\
0.7458926345	6\\
0.7506121889	6\\
0.7564906745	6\\
0.761248276	6\\
0.7658005036	6\\
0.7708015629	6\\
0.7761557338	6\\
0.7806660708	6\\
0.7851834261	6\\
0.7907925281	6\\
0.7952907505	6\\
0.800609505	6\\
0.8056450006	6\\
0.8101676216	6\\
0.8152109215	6\\
0.8202754113	6\\
0.8252501588	6\\
0.8301838523	6\\
0.8355951436	6\\
0.8401426314	6\\
0.8455614396	6\\
0.8508074947	6\\
0.8565080686	6\\
0.861042621	6\\
0.8658123105	6\\
0.8703806181	6\\
0.876060705	6\\
0.8812326841	6\\
0.8857854052	6\\
0.8904408353	6\\
0.8958862342	6\\
0.9012639548	6\\
0.9057529416	6\\
0.9102278524	6\\
0.9152988866	6\\
0.9199159974	6\\
0.9252561198	6\\
0.9302445999	6\\
0.9348258244	6\\
0.9394358045	6\\
0.9447081914	6\\
0.9500800932	6\\
0.9558912013	6\\
0.9609705936	6\\
0.9654175971	6\\
0.970436994	6\\
0.9752072725	6\\
0.9799392075	6\\
0.9845215637	6\\
0.9901244007	6\\
0.9957433283	6\\
1.0010902823	6\\
1.0056368645	6\\
1.0113116876	6\\
1.0160152625	6\\
1.0207035526	6\\
1.0252097507	6\\
1.031606627	6\\
1.0363131824	6\\
1.0411041427	6\\
1.0460909958	6\\
1.0508930201	6\\
1.0553439224	6\\
1.0606000881	6\\
1.0654340058	6\\
1.0698925282	6\\
1.0745647937	6\\
1.079066755	6\\
1.0847198802	6\\
1.0910218962	6\\
1.0958443897	6\\
1.1012551267	6\\
1.1060717838	6\\
1.1114108572	6\\
1.1161870753	6\\
1.1208476009	6\\
1.1263728287	6\\
1.1311604122	6\\
1.1357176302	6\\
1.1412532363	6\\
1.146370554	6\\
1.1512146543	6\\
1.1562675009	6\\
1.1607551515	6\\
1.16574585	6\\
1.1705877135	6\\
1.1773447678	6\\
1.1831902495	6\\
1.188633972	6\\
1.1933991038	6\\
1.1994189883	6\\
1.2043073202	6\\
1.2100257511	6\\
1.2162969843	6\\
1.2215585185	6\\
1.2280933866	6\\
1.2330767131	6\\
1.2389259197	6\\
1.2435433153	6\\
1.2519794418	6\\
1.2707020784	6\\
1.2759711298	6\\
1.2831697664	6\\
1.2916962426	6\\
1.2983330646	6\\
1.3060529363	6\\
1.3158088809	6\\
1.3296970343	6\\
1.3525644354	6\\
1.3879375311	6\\
1.4004290945	6\\
1.4084825351	6\\
1.4303415839	6\\
1.4467106527	6\\
1.5174887983	6\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0029580473	7\\
0.0038475407	7\\
0.0047038253	7\\
0.0055633513	7\\
0.006419024	7\\
0.007279764	7\\
0.0081491533	7\\
0.0090116865	7\\
0.0098635131	7\\
0.0107207989	7\\
0.0116619422	7\\
0.0125366864	7\\
0.013428089	7\\
0.0142969158	7\\
0.0151807699	7\\
0.0160563728	7\\
0.0170064619	7\\
0.0180472216	7\\
0.0189464548	7\\
0.0198567528	7\\
0.020738381	7\\
0.0216143425	7\\
0.0225200886	7\\
0.0234957538	7\\
0.0244347836	7\\
0.0253975359	7\\
0.0262646702	7\\
0.0272500696	7\\
0.0282100586	7\\
0.0291074495	7\\
0.0301649139	7\\
0.0311638803	7\\
0.0321126731	7\\
0.0330504234	7\\
0.0339047289	7\\
0.0348456064	7\\
0.0361561178	7\\
0.0370135284	7\\
0.038315839	7\\
0.0393525488	7\\
0.0402052592	7\\
0.0411262009	7\\
0.0420456273	7\\
0.0429115605	7\\
0.0441017635	7\\
0.0456752463	7\\
0.0465494659	7\\
0.0476483619	7\\
0.048882775	7\\
0.0497439956	7\\
0.0512470964	7\\
0.0532022244	7\\
0.0545734914	7\\
0.0556590705	7\\
0.0565767075	7\\
0.0574369903	7\\
0.058412756	7\\
0.0594283806	7\\
0.0604720938	7\\
0.0618974307	7\\
0.0638304989	7\\
0.0648055291	7\\
0.0662699107	7\\
0.068148973	7\\
0.0711037683	7\\
0.073251561	7\\
0.0741527575	7\\
0.0752758131	7\\
0.0810027485	7\\
0.0820767108	7\\
0.0830606091	7\\
0.0869991618	7\\
0.0885252004	7\\
0.0928721897	7\\
0.098114844	7\\
0.0990081226	7\\
0.106789461	7\\
0.109375144	7\\
0.1114740364	7\\
0.11291806	7\\
0.1152265804	7\\
0.1226415316	7\\
0.1283607007	7\\
0.1317554073	7\\
0.1603721505	7\\
0.1643056865	7\\
0.1732579125	7\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0132291069	8\\
0.0163187506	8\\
0.0173011976	8\\
0.0192860761	8\\
0.0219199303	8\\
0.0227843008	8\\
0.0240285517	8\\
0.0249274002	8\\
0.0257958925	8\\
0.0268765655	8\\
0.0279364256	8\\
0.0293189842	8\\
0.0308553151	8\\
0.0318929489	8\\
0.0327604278	8\\
0.0336947837	8\\
0.0345736339	8\\
0.0355077511	8\\
0.0363549188	8\\
0.0371990852	8\\
0.0382183136	8\\
0.039046886	8\\
0.0399109098	8\\
0.0408646329	8\\
0.0417486268	8\\
0.0426400197	8\\
0.043481253	8\\
0.044462235	8\\
0.0457338426	8\\
0.046873502	8\\
0.0477862857	8\\
0.0487012083	8\\
0.0496500462	8\\
0.0504874343	8\\
0.0514065446	8\\
0.0523511786	8\\
0.0531755745	8\\
0.0541394533	8\\
0.0550950751	8\\
0.0559353278	8\\
0.0569938373	8\\
0.0578722341	8\\
0.0589381032	8\\
0.0597730459	8\\
0.0606482305	8\\
0.0615018788	8\\
0.0623759029	8\\
0.0637642371	8\\
0.0645881335	8\\
0.0655358403	8\\
0.066458513	8\\
0.067866709	8\\
0.0688676468	8\\
0.0700586647	8\\
0.0708973818	8\\
0.0717800566	8\\
0.0726666698	8\\
0.0736674026	8\\
0.0745304197	8\\
0.0757001502	8\\
0.0765573988	8\\
0.0784231555	8\\
0.0800100223	8\\
0.0809218936	8\\
0.0818809081	8\\
0.0827108297	8\\
0.0837035066	8\\
0.0845467315	8\\
0.0853704368	8\\
0.086467015	8\\
0.0875589757	8\\
0.088415963	8\\
0.0897052756	8\\
0.0908958309	8\\
0.0921383314	8\\
0.093066093	8\\
0.0939460317	8\\
0.0948214933	8\\
0.0958101855	8\\
0.09672728	8\\
0.0975517839	8\\
0.0986844517	8\\
0.0998009861	8\\
0.1006853451	8\\
0.1016670297	8\\
0.1025857368	8\\
0.1034649417	8\\
0.1043495533	8\\
0.1054416487	8\\
0.1064226137	8\\
0.1072743011	8\\
0.1083360423	8\\
0.1091779373	8\\
0.1100641055	8\\
0.1110389995	8\\
0.1120448195	8\\
0.113079819	8\\
0.1142574408	8\\
0.1150944848	8\\
0.1163799734	8\\
0.1172535357	8\\
0.1180825781	8\\
0.1189159031	8\\
0.1198114461	8\\
0.1209727658	8\\
0.1218424324	8\\
0.1226951635	8\\
0.1236435055	8\\
0.1244743274	8\\
0.1254133759	8\\
0.1263255852	8\\
0.1271883368	8\\
0.1280580264	8\\
0.1289191882	8\\
0.1297946742	8\\
0.1307808012	8\\
0.1316435782	8\\
0.1324801514	8\\
0.1333446373	8\\
0.1341709561	8\\
0.135146937	8\\
0.1359873361	8\\
0.1371966499	8\\
0.1383082896	8\\
0.1391938704	8\\
0.1400473044	8\\
0.1410187626	8\\
0.1419735638	8\\
0.1429471621	8\\
0.1437873329	8\\
0.1446827599	8\\
0.1455596333	8\\
0.1464279362	8\\
0.1475007751	8\\
0.1483852694	8\\
0.1494813217	8\\
0.1503314066	8\\
0.151544097	8\\
0.1524342368	8\\
0.1533551121	8\\
0.1545119747	8\\
0.1553676135	8\\
0.1580372336	8\\
0.159885374	8\\
0.1608826665	8\\
0.1617411177	8\\
0.1627993404	8\\
0.1639233923	8\\
0.1647872365	8\\
0.1657307686	8\\
0.1666646096	8\\
0.16775029	8\\
0.1688064659	8\\
0.1714601975	8\\
0.173098719	8\\
0.1775883291	8\\
};
\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.0029547574	9\\
0.0038415768	9\\
0.0047046031	9\\
0.0055656627	9\\
0.0064369433	9\\
0.0072887544	9\\
0.0081451193	9\\
0.0090048894	9\\
0.0098570518	9\\
0.0107109595	9\\
0.0116486155	9\\
0.0125212402	9\\
0.0134252337	9\\
0.0142783268	9\\
0.0151703552	9\\
0.0160319771	9\\
0.0169775316	9\\
0.0180187731	9\\
0.0188753729	9\\
0.0198358539	9\\
0.020693384	9\\
0.0215534988	9\\
0.0225085336	9\\
0.0234578583	9\\
0.0244134223	9\\
0.0253559604	9\\
0.0262463085	9\\
0.0272219099	9\\
0.0281798133	9\\
0.0290667311	9\\
0.0299493406	9\\
0.0308135571	9\\
0.0317093766	9\\
0.032730866	9\\
0.0336039166	9\\
0.0345032489	9\\
0.0353655553	9\\
0.0363805608	9\\
0.0373415329	9\\
0.038220504	9\\
0.039296995	9\\
0.0401479403	9\\
0.0410803143	9\\
0.0420139734	9\\
0.0428707002	9\\
0.044073906	9\\
0.0456588431	9\\
0.0468758996	9\\
0.0488329873	9\\
0.0497755247	9\\
0.0512026685	9\\
0.0531199784	9\\
0.0545172021	9\\
0.0556114715	9\\
0.0569717519	9\\
0.0583617251	9\\
0.0593692797	9\\
0.060435694	9\\
0.0618418549	9\\
0.0637556901	9\\
0.0647305085	9\\
0.0662040043	9\\
0.0681018843	9\\
0.071084416	9\\
0.073173674	9\\
0.0740307622	9\\
0.075223607	9\\
0.0809098744	9\\
0.0818997084	9\\
0.0829982754	9\\
0.0869175586	9\\
0.088409112	9\\
0.0928257101	9\\
0.0980384445	9\\
0.106684407	9\\
0.1092965783	9\\
0.1113801924	9\\
0.11283776	9\\
0.1150937016	9\\
0.1225014335	9\\
0.128155173	9\\
0.1315264758	9\\
0.1601837909	9\\
0.1642589138	9\\
0.1730929725	9\\
};


==> figures/Results/mnist_cnn_results_12.tikz <==
\addplot [plotstyle5]
table[row sep=crcr]{%
  -1 -1\\
  5	5\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
1.1299762537	-0.2878797013\\
1.0632265018	-0.286065078\\
1.0397980129	-0.285177665\\
1.0189014167	-0.2830965554\\
0.9617682384	-0.2729618845\\
0.9518328241	-0.2708849247\\
0.9347486141	-0.2654119552\\
0.9069165196	-0.2600712782\\
0.8838052254	-0.255424705\\
0.7262796634	-0.2219279043\\
0.7181226187	-0.220145206\\
0.57331125	-0.182152369\\
0.5475754638	-0.171799226\\
0.4857042215	-0.1534080013\\
0.4469590497	-0.1357677615\\
0.4556135294	-0.1147987645\\
0.4510152694	-0.1117367106\\
0.4470632157	-0.1084750783\\
0.4425969998	-0.1043228843\\
0.4229022107	-0.0809604146\\
0.4101642978	-0.0742794748\\
0.3899396701	-0.0607668225\\
0.3923883398	-0.0519445452\\
0.4002010968	-0.0338899588\\
0.3977248259	-0.0253371721\\
0.396725816	-0.021589197\\
0.3954401866	-0.0122636007\\
0.3962473708	-0.0081331652\\
0.4023077159	0.0067105387\\
0.3925514822	0.0125045296\\
0.4319017178	0.1153229821\\
0.4339353616	0.1202361986\\
0.4370206317	0.127253011\\
0.4392649961	0.1316984958\\
0.4412166799	0.1352274776\\
0.4437648721	0.1393320201\\
0.5502513754	0.2458185233\\
0.5588070699	0.2489608292\\
0.5876349543	0.257958686\\
0.6900703734	0.3601333826\\
0.6980244222	0.3630199568\\
0.7280450851	0.3717629183\\
0.7419631631	0.3746722249\\
0.765145342	0.3780905736\\
0.7793743057	0.380036049\\
0.7898964285	0.3813551519\\
0.8245930318	0.3852921901\\
0.8338062867	0.3862825592\\
0.8548698563	0.3882061697\\
0.8685903627	0.3891707798\\
0.8790196248	0.3896012281\\
0.8891671779	0.3898457473\\
1.0072619795	0.3905191716\\
1.0169962098	0.3904245385\\
1.0328040285	0.3898994967\\
1.0439038832	0.3894092631\\
1.113311638	0.3905041394\\
1.1284696778	0.3907088176\\
1.1534792828	0.3905154366\\
1.1682762663	0.3902995361\\
1.3377548884	0.3876180017\\
1.3476622277	0.3871868479\\
1.4093367764	0.3835465513\\
1.4309466427	0.3815791404\\
1.5036927838	0.3693394804\\
1.512033219	0.367313919\\
1.5732001503	0.3632318008\\
1.5907027617	0.3613992906\\
1.603326037	0.3600080633\\
1.6406344886	0.3598994807\\
1.8050651922	0.3549266504\\
1.8145590892	0.3546104568\\
1.8332746305	0.3539216313\\
1.8577412137	0.3520003386\\
2.0276345816	0.3377696338\\
2.1902939824	0.3175136545\\
2.2583685481	0.3058806322\\
2.2811163654	0.2965144619\\
2.215161165	0.1500405087\\
2.2099793295	0.1395291122\\
2.1468864282	-0.0086542869\\
2.1417045927	-0.0191656833\\
2.1354790105	-0.029726911\\
1.922025143	-0.2434244308\\
1.9150026106	-0.2457472345\\
1.8778417939	-0.2568967232\\
1.8622865656	-0.2591846011\\
1.823871839	-0.2638302306\\
1.8074184913	-0.2655112692\\
1.7892022427	-0.2671565692\\
1.7553305277	-0.2697804704\\
1.7385824047	-0.2705670479\\
1.5602622599	-0.2779087735\\
1.5431002706	-0.2782117221\\
1.5222432313	-0.2781773178\\
1.2514897025	-0.2773889589\\
1.2424613395	-0.2784214549\\
1.1747445446	-0.2852805358\\
1.16111051	-0.2863348764\\
1.148402594	-0.2871684101\\
1.1335310175	-0.2878117008\\
};


\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
0.6294935406	0.0257958925\\
0.6466438245	0.0387986195\\
0.66582627	0.0692449396\\
0.6784764813	0.0723547324\\
0.6826708269	0.1281401671\\
0.6854901671	0.0240285517\\
0.6859143313	0.0226471438\\
0.687408738	0.0276832915\\
0.6944491794	0.0604732408\\
0.6951795646	0.0681695948\\
0.6953409663	0.0820222671\\
0.6956763395	0.0616791417\\
0.6970851469	0.0845467315\\
0.7007375294	0.0517103559\\
0.7022898221	0.0435848308\\
0.7041292258	0.0613659402\\
0.7049694474	0.0279364256\\
0.7069729525	0.0482167217\\
0.7077155691	0.0604914544\\
0.7077494277	0.0745304197\\
0.713951765	0.0582934513\\
0.7167373897	0.0969180857\\
0.7169917475	0.0657321242\\
0.7177620453	0.0814776182\\
0.7213745767	0.0377185974\\
0.7261781524	0.0624730771\\
0.7280758315	0.1215171223\\
0.7296947277	0.0814977746\\
0.7316617961	0.05121935\\
0.7335635308	0.0757001502\\
0.7357339293	0.0338282297\\
0.736360805	0.0411061529\\
0.737705492	0.0363549188\\
0.7377910195	0.0879586527\\
0.7380671504	0.0759217759\\
0.7390441458	0.0504634297\\
0.7395726032	0.0858805142\\
0.7396723339	0.042207578\\
0.741484371	0.0642354288\\
0.7419648061	0.0327604278\\
0.7426838776	0.106659809\\
0.7444597023	0.0550950751\\
0.7446541656	0.1113859338\\
0.7447301038	0.0604424931\\
0.7458926345	0.0132291069\\
0.7464357968	0.0299878955\\
0.7468492109	0.1324801514\\
0.7475383163	0.0810280572\\
0.7482687311	0.0471017228\\
0.748626106	0.173098719\\
0.749831851	0.0240829333\\
0.7506121889	0.086467015\\
0.7514313725	0.0249274002\\
0.7530539527	0.0375965084\\
0.7564906745	0.0876503183\\
0.7570440067	0.0389988815\\
0.7587637158	0.1173058429\\
0.759250263	0.1103784862\\
0.7604360159	0.0998703275\\
0.7605147411	0.1311247591\\
0.7606872444	0.0373927232\\
0.761248276	0.0642104941\\
0.761446565	0.0416643811\\
0.7632405147	0.0761486596\\
0.7633486963	0.1076870399\\
0.7638736384	0.0784841191\\
0.7640628093	0.0229597525\\
0.7652646605	0.0738426735\\
0.7658005036	0.0369839626\\
0.7664993245	0.1045570813\\
0.7665299398	0.0295151952\\
0.7672019847	0.082211468\\
0.7672594656	0.0912832007\\
0.7673072408	0.1273159345\\
0.7687425347	0.1017336909\\
0.7708015629	0.0343494629\\
0.771940189	0.1100688208\\
0.7723967721	0.0992482743\\
0.7725401651	0.0885812668\\
0.7727629722	0.0448339821\\
0.7761557338	0.1137787385\\
0.7763996788	0.0890054372\\
0.7766083771	0.0818946491\\
0.7774979547	0.1048575003\\
0.7778933882	0.0574605253\\
0.7780676973	0.0827167551\\
0.7789916923	0.0734379047\\
0.7800287265	0.0449920516\\
0.7804599503	0.0747024905\\
0.7805627976	0.0623042363\\
0.7806660708	0.0866382832\\
0.7809609988	0.0539392502\\
0.7824906782	0.0840542036\\
0.7825673184	0.0961723457\\
0.7833442613	0.1106776687\\
0.7835449107	0.1045319584\\
0.7845343376	0.0436146775\\
0.7851834261	0.0953601202\\
0.7856452897	0.0315464566\\
0.7864512462	0.1128387934\\
0.7867463331	0.0284088057\\
0.7868861585	0.1412715272\\
0.7907925281	0.1287525589\\
0.7914212895	0.0387703261\\
0.7914626202	0.0345736339\\
0.7920827896	0.0308553151\\
0.7926454484	0.0819172663\\
0.7930766705	0.0648371728\\
0.7935126325	0.0682435617\\
0.7941925765	0.1079186983\\
0.7944170437	0.0988353394\\
0.7944838677	0.1142973838\\
0.7948651969	0.0382221\\
0.7952907505	0.0623759029\\
0.7958161278	0.036019994\\
0.796036392	0.0827108297\\
0.7961045483	0.1120448195\\
0.7971423005	0.0601852188\\
0.7979733333	0.0256363303\\
0.7980776064	0.0563273508\\
0.7985313925	0.1102884414\\
0.7987715648	0.1601842848\\
0.7992643547	0.0927722323\\
0.800609505	0.1148419811\\
0.8010440358	0.0860211215\\
0.8018514868	0.1558627709\\
0.8024384752	0.1247383649\\
0.8025174054	0.1385491651\\
0.8028169595	0.1073253476\\
0.8036681993	0.0988604638\\
0.8046320594	0.119208931\\
0.8056450006	0.0325063818\\
0.8068393134	0.1105067712\\
0.8069841604	0.108387645\\
0.8071907597	0.0695841798\\
0.8079894316	0.1025857368\\
0.8080010025	0.1003226322\\
0.809322098	0.1040368696\\
0.8101676216	0.044462235\\
0.8117672928	0.1377244536\\
0.8129337778	0.1320180042\\
0.8132616155	0.0939460317\\
0.8133393276	0.1115007365\\
0.8141251811	0.0399796527\\
0.8143818907	0.1254875704\\
0.8152109215	0.0227843008\\
0.8161965906	0.0616799664\\
0.8164852539	0.1277316695\\
0.8173955779	0.0805497285\\
0.8177824861	0.0559353278\\
0.8178586201	0.0686692204\\
0.8184612482	0.1194255668\\
0.8190070753	0.0399109098\\
0.8191460148	0.0852844438\\
0.8213005271	0.1410187626\\
0.8221424906	0.0942545378\\
0.8229090389	0.0691109125\\
0.8229937822	0.0525861665\\
0.8232141959	0.1642578073\\
0.8252501588	0.0865092721\\
0.8254467182	0.1468798784\\
0.8270543188	0.1092432991\\
0.8272542539	0.1325850828\\
0.8272999692	0.032043152\\
0.8274596022	0.1392786565\\
0.8275220983	0.1080135578\\
0.8280645269	0.0992357219\\
0.8281072683	0.073381274\\
0.8281998694	0.0745963181\\
0.8296586776	0.1114843647\\
0.8301838523	0.0931331956\\
0.8308910107	0.1017307175\\
0.832803506	0.055102665\\
0.8329735773	0.0763750975\\
0.8329759535	0.0336947837\\
0.8355951436	0.1144353078\\
0.8358269667	0.0598110592\\
0.8364950856	0.0409431341\\
0.8366296244	0.0583776645\\
0.836671194	0.045757471\\
0.836787918	0.1342917641\\
0.837316128	0.1203764161\\
0.8375303265	0.1313947067\\
0.8385928331	0.1195641361\\
0.8391559033	0.1100686339\\
0.8391561483	0.0785782715\\
0.8393520942	0.0400467747\\
0.8396108588	0.0390366871\\
0.8399875646	0.051125343\\
0.8409023454	0.0748512671\\
0.8412307402	0.1341709561\\
0.8415712234	0.1211417946\\
0.8416397459	0.0936853523\\
0.8419654358	0.1419746242\\
0.8421537658	0.1224793445\\
0.842209564	0.144256128\\
0.8423093657	0.0853704368\\
0.8426580896	0.1298034067\\
0.8438068102	0.1099504003\\
0.8455940341	0.0513057787\\
0.8457387095	0.155059627\\
0.8457458159	0.1339575302\\
0.8476678425	0.1034649417\\
0.8479273561	0.0408832715\\
0.8486571222	0.0668330979\\
0.8508074947	0.1509048529\\
0.851491929	0.03119175\\
0.8516162502	0.1395178802\\
0.8532364449	0.0726748894\\
0.8535186001	0.1151664512\\
0.8537965359	0.1320620797\\
0.8544617546	0.1064801879\\
0.8548016422	0.0622767793\\
0.8550448846	0.0383373764\\
0.8552270909	0.0861818706\\
0.8565080686	0.0402734247\\
0.8568525963	0.0512586772\\
0.8572900934	0.1261959494\\
0.8576412517	0.0816953155\\
0.858020757	0.0784848402\\
0.8582470456	0.1153540171\\
0.8586941318	0.1337646212\\
0.8592540957	0.1361012958\\
0.8599793224	0.1163799734\\
0.8601429539	0.1172535357\\
0.8606143811	0.124006785\\
0.8608648454	0.1289191882\\
0.861042621	0.1010852388\\
0.8611383222	0.073306418\\
0.861225411	0.1533551121\\
0.8616947148	0.1446827599\\
0.8622675061	0.0492332242\\
0.8626608494	0.0370703044\\
0.8631579551	0.1192543084\\
0.8635777131	0.0806166659\\
0.8636324533	0.0329343335\\
0.8639311451	0.1270630972\\
0.8641829064	0.1225021183\\
0.864537542	0.1383082896\\
0.8648471016	0.0940693196\\
0.8658123105	0.0950241697\\
0.8661103642	0.0604960613\\
0.8662214815	0.1297946742\\
0.8662836377	0.0362619039\\
0.8665021208	0.0846685432\\
0.866899944	0.0494457694\\
0.8669063138	0.0378472544\\
0.8669832292	0.1464279362\\
0.8669930324	0.0914473836\\
0.867661176	0.1107038708\\
0.8678080391	0.1150944848\\
0.8680006456	0.1069777403\\
0.8682333645	0.0977851976\\
0.8685295371	0.155224917\\
0.8688360729	0.0890184789\\
0.8689400083	0.0988874629\\
0.8700465035	0.1602622989\\
0.8703806181	0.1180492699\\
0.8708268463	0.1529175387\\
0.8711216122	0.0450225981\\
0.8716382058	0.1267281824\\
0.8717995795	0.1242627019\\
0.8718256605	0.0958101855\\
0.8725046875	0.1087756453\\
0.8725927209	0.1001788026\\
0.8727663964	0.1386032515\\
0.8739099744	0.149206065\\
0.8742014487	0.1151745845\\
0.8744828633	0.0518453493\\
0.8745881863	0.1580372336\\
0.8745988472	0.0431987074\\
0.876060705	0.1537083698\\
0.8767090543	0.0393219183\\
0.8768435099	0.1072743011\\
0.8769493295	0.1261577885\\
0.8784012762	0.1503314066\\
0.8790627412	0.0616121\\
0.8793033506	0.1378642689\\
0.8800189777	0.0869236312\\
0.8812326841	0.0791699958\\
0.8812772453	0.1414328448\\
0.8813903744	0.1282395312\\
0.8816345297	0.1324964192\\
0.8817911668	0.1064850802\\
0.8835713319	0.1122478459\\
0.8838184819	0.046873502\\
0.8845248051	0.0408646329\\
0.8854722897	0.0975517839\\
0.8854792111	0.1057224412\\
0.8857854052	0.0597730459\\
0.8870308747	0.088217629\\
0.8883871438	0.1209727658\\
0.8883920411	0.0852371874\\
0.8892369886	0.0953630819\\
0.8899275244	0.0648621639\\
0.8904408353	0.1126341267\\
0.8909308279	0.0994320875\\
0.8909559828	0.0431689447\\
0.8917361812	0.0405868708\\
0.8918562553	0.1530591214\\
0.8918608817	0.1048863069\\
0.8922661413	0.1442829003\\
0.8925754494	0.1078651246\\
0.8928041332	0.0358139571\\
0.8930612958	0.1455596333\\
0.8935238625	0.067866709\\
0.8938177108	0.0537626419\\
0.8940569295	0.1359873361\\
0.8945664536	0.130114025\\
0.8958862342	0.1151015101\\
0.8967627339	0.1608826665\\
0.8969380635	0.0353025265\\
0.896970976	0.1431385364\\
0.8970754849	0.1491905926\\
0.8972560021	0.0429780175\\
0.8975013099	0.0596065281\\
0.8982191701	0.0765573988\\
0.8988976732	0.141102368\\
0.899042312	0.1138821247\\
0.899696723	0.1171638476\\
0.8998358546	0.0564335788\\
0.9012639548	0.0951094807\\
0.9018978669	0.1249595406\\
0.9023775513	0.107328892\\
0.9027520693	0.113079819\\
0.903187747	0.0986844517\\
0.9042792995	0.1405754678\\
0.9044179446	0.0618052664\\
0.90442187	0.1465779366\\
0.9046370339	0.131076577\\
0.9047598339	0.1101763425\\
0.9049904196	0.0784231555\\
0.905533053	0.1617711646\\
0.906529228	0.1230696003\\
0.9066407038	0.0395619964\\
0.9067442591	0.1271883368\\
0.9074177231	0.1033682667\\
0.9080575361	0.1552137401\\
0.9083578063	0.1627993404\\
0.9085825243	0.1240476378\\
0.9089767672	0.0494217162\\
0.9090901291	0.0556480281\\
0.9098967671	0.0726666698\\
0.9099296863	0.1051320028\\
0.9102278524	0.1195169093\\
0.9104202495	0.148639085\\
0.9114280364	0.0981512377\\
0.9114670809	0.1269292376\\
0.9115115464	0.0649592978\\
0.912820123	0.0545114929\\
0.9131057393	0.0531083378\\
0.913252205	0.1553676135\\
0.9137017031	0.1510189575\\
0.9138932888	0.1464991577\\
0.9142019915	0.1342632483\\
0.9143977533	0.1333446373\\
0.9145501633	0.0686002962\\
0.9146263883	0.0487284724\\
0.9152988866	0.1031873809\\
0.9155106719	0.0736674026\\
0.9161506171	0.1095040914\\
0.9162701403	0.0511185525\\
0.9167206198	0.1444913733\\
0.9171109213	0.0369594668\\
0.9173768198	0.1242154488\\
0.9174358021	0.1395275666\\
0.9178524228	0.0829842647\\
0.9187218843	0.1006005464\\
0.9191101638	0.0319241963\\
0.9192286326	0.1352150969\\
0.9195149125	0.0747303714\\
0.9199159974	0.1287274265\\
0.9206875657	0.1091779373\\
0.9209142529	0.0790887138\\
0.9210078954	0.0946776771\\
0.9215140917	0.1775883291\\
0.9221618551	0.1226951635\\
0.9222995378	0.1429471621\\
0.9225056686	0.0487012083\\
0.9228946057	0.1364020232\\
0.9239710694	0.0350314657\\
0.9252561198	0.1221005854\\
0.9252755238	0.1522397765\\
0.9255928092	0.0765892547\\
0.9259448697	0.0382859412\\
0.9263314507	0.0837035066\\
0.9280034773	0.039046886\\
0.9290978058	0.0592272425\\
0.9291705166	0.1044274336\\
0.929215588	0.0363975817\\
0.9292630746	0.1280580264\\
0.9295958666	0.1153397033\\
0.9302445999	0.1135372134\\
0.9302661282	0.1193322965\\
0.9304675768	0.1373252168\\
0.9305013606	0.1614218477\\
0.930769548	0.1363375258\\
0.9310647512	0.1243782547\\
0.9310884149	0.0399676906\\
0.9313526376	0.0730543733\\
0.9321820047	0.0375071763\\
0.9321885132	0.1663774099\\
0.9328413461	0.1435311064\\
0.9332899339	0.0163187506\\
0.9337591129	0.0390138644\\
0.9342551641	0.1099903009\\
0.934470791	0.0663066115\\
0.9345889822	0.0615365109\\
0.9348258244	0.1395939138\\
0.9355806521	0.1123650617\\
0.9363906164	0.1004345471\\
0.9363983384	0.133115431\\
0.9364127726	0.158066308\\
0.9367159658	0.1198114461\\
0.9372144511	0.1221142666\\
0.9372914691	0.0442799123\\
0.9374466951	0.1496687376\\
0.9378734579	0.1155384541\\
0.9378927889	0.0790302143\\
0.938509915	0.1288187257\\
0.9387270142	0.1430918363\\
0.9389314035	0.126893287\\
0.939192334	0.1524342368\\
0.9394358045	0.0715886214\\
0.9396869077	0.0475260964\\
0.9400586736	0.0905074393\\
0.9404605135	0.1093146286\\
0.9409800964	0.0645881335\\
0.941011403	0.0964407661\\
0.9413584389	0.0824684638\\
0.9420926165	0.1419735638\\
0.9430271447	0.1657307686\\
0.9434080351	0.1237782717\\
0.943687779	0.1435795238\\
0.9447081914	0.0637664886\\
0.9449785199	0.1484033493\\
0.9454106347	0.1393555716\\
0.9462046549	0.0814673347\\
0.9465405751	0.1279729314\\
0.9470580106	0.0580703595\\
0.9476342564	0.0559048848\\
0.9480245789	0.0800100223\\
0.9483468754	0.1296474847\\
0.9484128126	0.0980394374\\
0.9485464747	0.1016670297\\
0.9485948685	0.1184629021\\
0.9487592648	0.0426904845\\
0.948790614	0.0525365119\\
0.9489985851	0.1424388788\\
0.9500800932	0.1475007751\\
0.9503171445	0.1100641055\\
0.9506945117	0.1152397983\\
0.9509853984	0.0898848417\\
0.9510324592	0.1029832664\\
0.9510596807	0.0908958309\\
0.9512652967	0.1319606097\\
0.9512884251	0.0818809081\\
0.9518360115	0.1231660795\\
0.951844819	0.138506759\\
0.9519390405	0.0669763065\\
0.9531456826	0.1213979668\\
0.9532231066	0.0419845962\\
0.9534554744	0.1302934573\\
0.9535372663	0.1400473044\\
0.9541297736	0.1639233923\\
0.9542020373	0.1064226137\\
0.9542335663	0.0870387701\\
0.9558912013	0.1310721086\\
0.9562087024	0.0507401722\\
0.9562747288	0.0945299453\\
0.9562981867	0.0445804964\\
0.9565066725	0.1445206538\\
0.956508635	0.0719880909\\
0.9569561823	0.0974877982\\
0.9577730477	0.0858438643\\
0.9597071664	0.1058269607\\
0.9599475828	0.1336746466\\
0.9609705936	0.0852170943\\
0.9615086672	0.0940148641\\
0.9622681905	0.1232739816\\
0.9628630876	0.1524632924\\
0.9633301174	0.0870932286\\
0.9633571424	0.1104062031\\
0.963556659	0.1211143844\\
0.9641120019	0.0605686781\\
0.9641994663	0.1295031174\\
0.9654175971	0.1404065942\\
0.9658837953	0.1333763219\\
0.9663615722	0.1431615375\\
0.9671269798	0.1467274243\\
0.9679889876	0.1040466086\\
0.9681853884	0.1516655687\\
0.9686442982	0.1112451604\\
0.9690428658	0.0573395394\\
0.9691030055	0.1678945889\\
0.970436994	0.1414693047\\
0.970898995	0.0948214933\\
0.9709550494	0.1259686716\\
0.9712231448	0.1604234959\\
0.9713860307	0.1391938704\\
0.9716012889	0.1248221869\\
0.9724135575	0.1076328645\\
0.9725708266	0.1324857352\\
0.9727349275	0.0371525628\\
0.9733430407	0.0412459187\\
0.9736578275	0.0930993792\\
0.9745539066	0.1234845794\\
0.9747019853	0.1629326492\\
0.9747213228	0.0618135999\\
0.9752072725	0.1264474701\\
0.9754506435	0.1037058408\\
0.9755832217	0.1388457483\\
0.9757051064	0.0688676468\\
0.9761796065	0.1482033305\\
0.9763173267	0.1371966499\\
0.9765038098	0.1060152447\\
0.9766146075	0.0589381032\\
0.976990201	0.1218424324\\
0.9770453297	0.1519070406\\
0.9773164793	0.1026120545\\
0.9781081525	0.0260800523\\
0.9782274694	0.0980220988\\
0.9799392075	0.0968142252\\
0.9804144909	0.1386744767\\
0.9809481735	0.0934437106\\
0.9810893521	0.0424694481\\
0.9819157786	0.038569964\\
0.9822408033	0.1530227717\\
0.9824454751	0.1157805547\\
0.9825745372	0.1014481069\\
0.9830839063	0.1289223455\\
0.983128232	0.0758158175\\
0.984162284	0.16775029\\
0.9845215637	0.1666646096\\
0.9847384823	0.1377048281\\
0.9848827931	0.1714601975\\
0.9851939472	0.1519581218\\
0.9856187916	0.0714384993\\
0.9858023741	0.0832308791\\
0.986902125	0.1115189004\\
0.9875280506	0.0752596167\\
0.9881612346	0.0377436066\\
0.988204032	0.0871605199\\
0.9882566146	0.1461450079\\
0.9884738167	0.0901758374\\
0.988838872	0.1134344591\\
0.9901244007	0.1179737243\\
0.9904373705	0.1281002303\\
0.9909507228	0.1213745055\\
0.9914879193	0.0593101596\\
0.9916387411	0.0740374206\\
0.9919599749	0.1091098127\\
0.9919923382	0.1399876163\\
0.9921920392	0.1076862859\\
0.992404705	0.1021133493\\
0.9937865541	0.1309134309\\
0.9939237359	0.1196105247\\
0.9957433283	0.092189148\\
0.9970467763	0.0497811229\\
0.9973159435	0.0488888139\\
0.9974051834	0.0941617856\\
0.9974177631	0.0692458438\\
0.9976139153	0.1075206114\\
0.9976720678	0.1557996464\\
0.9977081727	0.1090089088\\
0.9978639293	0.1138988407\\
0.9979848923	0.1644707647\\
0.9988108008	0.0341136783\\
0.9996636854	0.0638353352\\
1.0001390681	0.0924652256\\
1.0012995723	0.1545119747\\
1.002701831	0.12868897\\
1.0031582739	0.1482869479\\
1.0034725053	0.1142945879\\
1.0035448008	0.1442707036\\
1.0040167718	0.0686181634\\
1.0040470858	0.0717800566\\
1.004162442	0.1000852787\\
1.0044040727	0.1329908832\\
1.0046877163	0.1059816411\\
1.0047009504	0.0738490763\\
1.0056368645	0.1598932933\\
1.0056875946	0.1114839326\\
1.0056930004	0.1316435782\\
1.0062023734	0.1640398904\\
1.0063194967	0.0926131116\\
1.0063833823	0.1550092518\\
1.0065488768	0.118087494\\
1.0068203121	0.1398287399\\
1.007456905	0.1078676058\\
1.0079290878	0.0818924225\\
1.0086606595	0.0536060968\\
1.0092832278	0.0998009861\\
1.0092985474	0.1164197224\\
1.0093246414	0.1261534266\\
1.0098049525	0.135235858\\
1.0113116876	0.0847087444\\
1.0121123293	0.1561035104\\
1.0128297955	0.1378666807\\
1.0135084416	0.1248121153\\
1.0136576522	0.039551812\\
1.0137422216	0.1219986753\\
1.0142385356	0.0650147939\\
1.0143081544	0.0537618709\\
1.0145433221	0.1334596809\\
1.0149360669	0.089957808\\
1.0151351305	0.150385718\\
1.0153163428	0.1545430532\\
1.0160152625	0.0713173693\\
1.0160592657	0.1431806842\\
1.017421084	0.0349626847\\
1.0176583457	0.0885507295\\
1.0192568389	0.10544198\\
1.0192962931	0.0377819041\\
1.0194987398	0.1254133759\\
1.0196114888	0.1307808012\\
1.0201527707	0.1168497958\\
1.0207035526	0.0606482305\\
1.0207142543	0.1440370545\\
1.0211619433	0.0989254929\\
1.0213097596	0.1097389606\\
1.0218242305	0.1263358826\\
1.0218718081	0.0809218936\\
1.0222172825	0.1274575766\\
1.0223515008	0.0878272009\\
1.0229884966	0.0474697942\\
1.0235548442	0.1601214866\\
1.0238329683	0.1456442267\\
1.0238721427	0.1199984447\\
1.0240453146	0.0743688624\\
1.0250504475	0.0293189842\\
1.0252097507	0.1019256593\\
1.0261789021	0.1411809408\\
1.0264817638	0.0819415747\\
1.0267341828	0.0447902848\\
1.026793419	0.0661861119\\
1.0275146034	0.0355077511\\
1.0276506251	0.0853875849\\
1.0279679849	0.0953460567\\
1.0283076275	0.0935853058\\
1.0285616796	0.1146817991\\
1.0296143978	0.0981663529\\
1.0296323876	0.0416082881\\
1.031606627	0.1111492592\\
1.0318823382	0.1038253122\\
1.0319294266	0.1508102148\\
1.0340931157	0.1086713361\\
1.0345075754	0.1620567068\\
1.0358981639	0.1528368848\\
1.0359409114	0.0955887025\\
1.0363131824	0.1202269373\\
1.0363189399	0.1188634526\\
1.0369737696	0.0869685859\\
1.0376556358	0.1263255852\\
1.0376653838	0.0477862857\\
1.0384055736	0.1657881177\\
1.038855281	0.0571270226\\
1.0389001847	0.1291458671\\
1.0405223983	0.1084370314\\
1.0406826939	0.1425501236\\
1.0411041427	0.0492390514\\
1.041598681	0.159885374\\
1.0417075629	0.1440207079\\
1.042494241	0.0435343315\\
1.0428790396	0.1449733858\\
1.0429337619	0.086926682\\
1.0433168225	0.1038186762\\
1.0434869389	0.0377119488\\
1.0436567034	0.1418366282\\
1.0442918322	0.0897052756\\
1.0449935767	0.1295405481\\
1.0455188173	0.0577744569\\
1.0455277237	0.0965151934\\
1.0462620723	0.0445807584\\
1.0466982218	0.1361077291\\
1.046887777	0.0993993364\\
1.0470716244	0.1408323778\\
1.0470853684	0.1180825781\\
1.0472278175	0.0470023291\\
1.0483716155	0.0741714273\\
1.0485780569	0.0926837839\\
1.0501152187	0.0601954395\\
1.0502174353	0.1535928226\\
1.0508930201	0.0437519395\\
1.0510043694	0.1133567385\\
1.0523014442	0.1192630646\\
1.0526740294	0.1688064659\\
1.0526948065	0.107143389\\
1.0531268629	0.0990881534\\
1.0533107405	0.1156894872\\
1.054859791	0.0341018674\\
1.0553439224	0.0926897531\\
1.0560699679	0.1086078653\\
1.0561237155	0.0440598585\\
1.0566998577	0.0498734132\\
1.0568046033	0.0569938373\\
1.0576878695	0.0536940288\\
1.0582669361	0.1039234395\\
1.0592781942	0.1559006711\\
1.0596219153	0.151544097\\
1.0606000881	0.1224959677\\
1.0609297539	0.106143622\\
1.0618134991	0.0817327638\\
1.0625287586	0.0842648935\\
1.0631100716	0.0523511786\\
1.0633064609	0.166143761\\
1.0634350725	0.1236435055\\
1.0637696267	0.1343055867\\
1.0638579329	0.0585001601\\
1.0646756537	0.0875589757\\
1.0654340058	0.0457338426\\
1.0663849648	0.0492395434\\
1.0668186668	0.1416648714\\
1.0670117695	0.1614155674\\
1.0672040979	0.0382183136\\
1.0693181394	0.0681242813\\
1.0694109072	0.0971517455\\
1.0694281739	0.0708973818\\
1.0698925282	0.1024177977\\
1.0700269388	0.1142574408\\
1.0707935743	0.1083919649\\
1.0712191484	0.1334861938\\
1.0745647937	0.130896156\\
1.0755980198	0.0351690552\\
1.0759186572	0.0921383314\\
1.0760719647	0.0624609644\\
1.0762134179	0.1083360423\\
1.0765303231	0.1183796057\\
1.0769382814	0.1017250813\\
1.0770317747	0.1192942744\\
1.077697951	0.113399541\\
1.0780895318	0.0388750643\\
1.078752955	0.1454104565\\
1.0788768033	0.1029913202\\
1.079066755	0.0969703318\\
1.0821910651	0.1647872365\\
1.0822060511	0.0514462535\\
1.0834967218	0.0616856602\\
1.0847198802	0.0788097629\\
1.0860765332	0.1494813217\\
1.0861523142	0.137342713\\
1.0864637505	0.1043495533\\
1.0866201652	0.0503586833\\
1.0870103218	0.1097917561\\
1.088106965	0.1275207604\\
1.0881640181	0.098699261\\
1.0884182444	0.0488485906\\
1.0885599669	0.0619327043\\
1.088668946	0.1670276113\\
1.0889157557	0.0516515636\\
1.0910218962	0.1333732784\\
1.092001409	0.0864995945\\
1.0920327595	0.071083237\\
1.0924384335	0.1205811413\\
1.0934298501	0.0643691768\\
1.0947112004	0.066458513\\
1.0958443897	0.1437873329\\
1.0962795427	0.0446468075\\
1.0962879633	0.1394927983\\
1.0967688794	0.1384802554\\
1.0977727942	0.0421470729\\
1.0993386566	0.1127460864\\
1.0995738421	0.1510498483\\
1.1000920366	0.0822945263\\
1.1002006563	0.1367264964\\
1.1012551267	0.0680900742\\
1.1025672296	0.052503108\\
1.1029976421	0.09672728\\
1.1030439173	0.0337368336\\
1.1036256268	0.0630446361\\
1.1042248158	0.1483852694\\
1.1055873104	0.1145778997\\
1.1060717838	0.0682568134\\
1.106326863	0.0593971984\\
1.1064770495	0.0559508464\\
1.1066858197	0.13134439\\
1.1090581661	0.1247858776\\
1.1092040323	0.1405820403\\
1.1092902307	0.1234258076\\
1.1092947555	0.0809607646\\
1.1098232125	0.0439714415\\
1.1105017513	0.0740455169\\
1.1114108572	0.0402142596\\
1.1126645327	0.0647467305\\
1.1131746692	0.1337721226\\
1.1155476984	0.0915866986\\
1.1161870753	0.054754737\\
1.1173147111	0.0368898706\\
1.1174548994	0.0897269447\\
1.1190508625	0.1087000003\\
1.1208476009	0.0504874343\\
1.1215412168	0.1094667088\\
1.1221742874	0.1148016992\\
1.122510844	0.1229954403\\
1.1234162291	0.135146937\\
1.1251869363	0.129803572\\
1.1263728287	0.1344983584\\
1.1271552004	0.0765687647\\
1.1295043818	0.1264110468\\
1.1298900749	0.0648411376\\
1.1300100108	0.1229401908\\
1.1301409654	0.0400882238\\
1.1311604122	0.0450685172\\
1.1347160972	0.1189159031\\
1.1347993867	0.037204704\\
1.1349295775	0.0421621743\\
1.1357176302	0.1214217894\\
1.1362388688	0.1124752038\\
1.1364970096	0.1114695179\\
1.1369417228	0.1145349171\\
1.1380957374	0.0749014327\\
1.1382176597	0.0807097457\\
1.1412532363	0.0768593426\\
1.1414053482	0.0371990852\\
1.1414218112	0.1019776457\\
1.1417948511	0.1439301464\\
1.1424372222	0.1060277653\\
1.1433497241	0.097693344\\
1.143938076	0.0527683766\\
1.1443306054	0.0390984274\\
1.1444380476	0.063906232\\
1.1448653347	0.0411668525\\
1.1454719587	0.0244990357\\
1.146370554	0.1151803215\\
1.1466921778	0.0437184427\\
1.1503808824	0.0323846379\\
1.1504328376	0.0702465309\\
1.1505588465	0.0578722341\\
1.1512146543	0.0592345437\\
1.1518323763	0.112633269\\
1.1522874606	0.093066093\\
1.1562675009	0.139108323\\
1.158790919	0.106204802\\
1.1596362094	0.0577991104\\
1.1598159464	0.0751833495\\
1.1607551515	0.043481253\\
1.1628390793	0.1054416487\\
1.1636847732	0.0637642371\\
1.1650153438	0.0615018788\\
1.1651410342	0.0376475117\\
1.16574585	0.1095862582\\
1.1663158334	0.0325115113\\
1.1664665184	0.0349100625\\
1.1696180539	0.13885608\\
1.1697371016	0.0541394533\\
1.1705877135	0.0913013198\\
1.1706722203	0.1445409883\\
1.1748439136	0.1171811096\\
1.1773447678	0.0889835841\\
1.1778921777	0.0504606893\\
1.1793825072	0.0482140878\\
1.18020154	0.0669207281\\
1.1807241665	0.098784708\\
1.1809427533	0.0320060487\\
1.1831902495	0.0916540867\\
1.1845393602	0.0404767347\\
1.1851833111	0.0724753462\\
1.188633972	0.0651901885\\
1.1897142548	0.0851910695\\
1.1913687204	0.0330375907\\
1.1921956514	0.1110389995\\
1.1923367677	0.0700586647\\
1.1924194663	0.0922332872\\
1.1933991038	0.0465082898\\
1.1994189883	0.0739311724\\
1.2034688681	0.0731934814\\
1.2043073202	0.0842621908\\
1.206600838	0.0713338891\\
1.2067294233	0.0987659202\\
1.2072342008	0.1006853451\\
1.2084892375	0.0403134027\\
1.2100257511	0.0322373517\\
1.2107090943	0.0655358403\\
1.2120327709	0.0391279166\\
1.2125005767	0.0511943428\\
1.2134418629	0.0743461358\\
1.2162969843	0.0268765655\\
1.2179328894	0.0649049378\\
1.2185849224	0.068924563\\
1.2215585185	0.0899740117\\
1.2227041341	0.0340383833\\
1.2242377091	0.0360169188\\
1.2280933866	0.0440766318\\
1.2287521557	0.0505638131\\
1.2291775395	0.0577364706\\
1.2305187978	0.0638670947\\
1.2307316419	0.0406622134\\
1.2330767131	0.0318929489\\
1.2370591207	0.04123297\\
1.2389259197	0.0353500672\\
1.2427532113	0.0333950525\\
1.2429020923	0.0256617723\\
1.2431947572	0.0350266523\\
1.2435433153	0.0595537555\\
1.2436710174	0.050373325\\
1.2468148615	0.0367643342\\
1.2519794418	0.0541973894\\
1.2541293119	0.0360699474\\
1.2707020784	0.0432177196\\
1.2718137866	0.0259453408\\
1.2720921798	0.0246767713\\
1.2741486457	0.0296631557\\
1.2759711298	0.0608665225\\
1.2793928601	0.0334176882\\
1.2831697664	0.0275026748\\
1.2851273746	0.0255982956\\
1.2916962426	0.0512833133\\
1.2983330646	0.1092778103\\
1.2990984552	0.0180392396\\
1.300485232	0.0431685739\\
1.3060529363	0.0235266685\\
1.3158088809	0.1315294718\\
1.3296970343	0.0194389302\\
1.3525644354	0.0338144044\\
1.3879375311	0.0173011976\\
1.3916207076	0.0219199303\\
1.4004290945	0.0417486268\\
1.4084825351	0.0192860761\\
1.4303415839	0.0323672303\\
1.4467106527	0.0888425818\\
1.5174887983	0.0564388779\\
};




==> figures/Results/mnist_cnn_results_legends.tikz <==
\addlegendimage{plotstyle3}
\addlegendentry{Enclosure}
\addlegendimage{plotstyle4}
\addlegendentry{Samples}
\addlegendimage{plotstyle5}
\addlegendentry{Decision boundary}


==> figures/Results/mnist_dense_results_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	0\\
-0.1080360649	0\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	1\\
-0.1080360649	1\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	2\\
-0.1080360649	2\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	3\\
-0.1080360649	3\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	4\\
-0.1080360649	4\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	5\\
-0.1080360649	5\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
9.6915327819	6\\
1.2687972192	6\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	7\\
-0.1080360649	7\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	8\\
-0.1080360649	8\\
};
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.4671681601	9\\
-0.1080360649	9\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026848866	0\\
0.0037942259	0\\
0.0048878194	0\\
0.0059702772	0\\
0.0070528464	0\\
0.008135539	0\\
0.009219433	0\\
0.0103070037	0\\
0.0113873958	0\\
0.0124956957	0\\
0.0135755928	0\\
0.0147148338	0\\
0.0157963719	0\\
0.0168797486	0\\
0.0179770703	0\\
0.0190770347	0\\
0.0201755036	0\\
0.0213152399	0\\
0.0225248342	0\\
0.0238705176	0\\
0.0249751807	0\\
0.0261981076	0\\
0.0273764196	0\\
0.028604049	0\\
0.0296871841	0\\
0.0311069315	0\\
0.0324476839	0\\
0.0335671146	0\\
0.0347064843	0\\
0.0359436945	0\\
0.0372712896	0\\
0.0384576324	0\\
0.0396406695	0\\
0.0407328271	0\\
0.0420894611	0\\
0.0437924559	0\\
0.0453344304	0\\
0.0465806111	0\\
0.0481886156	0\\
0.050045222	0\\
0.0514895778	0\\
0.0526051315	0\\
0.0545512354	0\\
0.0560029755	0\\
0.0574897365	0\\
0.0585714968	0\\
0.0601325685	0\\
0.0613684876	0\\
0.0651909559	0\\
0.066767272	0\\
0.0708554992	0\\
0.0726541816	0\\
0.0749388075	0\\
0.0770284049	0\\
0.0794018916	0\\
0.0808114986	0\\
0.0834233099	0\\
0.0862150541	0\\
0.0878967551	0\\
0.092252066	0\\
0.0947915026	0\\
0.0979213541	0\\
0.1000322287	0\\
0.1083517633	0\\
0.1195228386	0\\
0.1216055268	0\\
0.1279002601	0\\
0.1307904739	0\\
0.2077904358	0\\
0.2186358024	0\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026840015	1\\
0.0037939303	1\\
0.0048856953	1\\
0.0059886819	1\\
0.0070718354	1\\
0.0081556452	1\\
0.0092447377	1\\
0.0103560396	1\\
0.0114442224	1\\
0.0125253362	1\\
0.013608062	1\\
0.0147102931	1\\
0.0158006073	1\\
0.0168902813	1\\
0.0179762446	1\\
0.0190749205	1\\
0.0201783139	1\\
0.0213089677	1\\
0.0225119195	1\\
0.0238682256	1\\
0.0249761688	1\\
0.0261897602	1\\
0.0273764018	1\\
0.0286057958	1\\
0.0296946102	1\\
0.0310976536	1\\
0.0321786906	1\\
0.033557877	1\\
0.0347056693	1\\
0.0359306232	1\\
0.0372759057	1\\
0.0384656418	1\\
0.0396391402	1\\
0.0407316177	1\\
0.0420889356	1\\
0.0437918112	1\\
0.0453448001	1\\
0.046579831	1\\
0.0481821981	1\\
0.0500485857	1\\
0.051494138	1\\
0.0526044739	1\\
0.0545540966	1\\
0.0560082232	1\\
0.0574664872	1\\
0.0585696773	1\\
0.0601327336	1\\
0.061367686	1\\
0.0652080636	1\\
0.0667656774	1\\
0.070845171	1\\
0.0726566113	1\\
0.0749250494	1\\
0.0770259499	1\\
0.0794090132	1\\
0.0808060138	1\\
0.0834317319	1\\
0.0862115553	1\\
0.0878939294	1\\
0.0922466268	1\\
0.0947897709	1\\
0.0979126354	1\\
0.1000260437	1\\
0.1083378416	1\\
0.1195154104	1\\
0.1215936561	1\\
0.1278794827	1\\
0.1307500532	1\\
0.2077496645	1\\
0.2186130737	1\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026848591	2\\
0.0244645051	2\\
0.0465959221	2\\
0.0708404013	2\\
0.0983816058	2\\
0.1272984335	2\\
0.1691082336	2\\
0.1993365473	2\\
0.3027625712	2\\
0.8391091856	2\\
1.6086023454	2\\
2.0677191324	2\\
3.9703637976	2\\
4.3551140191	2\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026836991	3\\
0.0117983905	3\\
0.0209399114	3\\
0.0301444046	3\\
0.0392299411	3\\
0.0483280384	3\\
0.0574666774	3\\
0.0667646365	3\\
0.077026002	3\\
0.0862247423	3\\
0.0978938708	3\\
0.1083368485	3\\
0.119515313	3\\
0.1307878725	3\\
0.4826439061	3\\
0.7105026714	3\\
1.8182574479	3\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026840165	4\\
0.0037942348	4\\
0.0048895571	4\\
0.0059698622	4\\
0.0070782082	4\\
0.0081609598	4\\
0.0092429814	4\\
0.0103571773	4\\
0.0114442911	4\\
0.0125251137	4\\
0.0136098403	4\\
0.014714623	4\\
0.0157945694	4\\
0.0168781759	4\\
0.0179758038	4\\
0.0190734513	4\\
0.0201748722	4\\
0.0213092288	4\\
0.0225147536	4\\
0.0238723051	4\\
0.0249742545	4\\
0.0261907578	4\\
0.0273775337	4\\
0.028598205	4\\
0.0296913806	4\\
0.0310939527	4\\
0.032178802	4\\
0.0332620567	4\\
0.0343552962	4\\
0.0354880395	4\\
0.0366933689	4\\
0.0380176168	4\\
0.0392349932	4\\
0.0403882054	4\\
0.0416859838	4\\
0.0428648607	4\\
0.0440215667	4\\
0.0453339769	4\\
0.0465794911	4\\
0.0481700252	4\\
0.0500414419	4\\
0.0514786889	4\\
0.0526037899	4\\
0.0545535113	4\\
0.0560012536	4\\
0.0574663954	4\\
0.0585698297	4\\
0.0601322205	4\\
0.0613664797	4\\
0.0651890874	4\\
0.0667651953	4\\
0.0708389643	4\\
0.072656337	4\\
0.0749257109	4\\
0.0770265865	4\\
0.0793985525	4\\
0.0808058639	4\\
0.0834196724	4\\
0.0862109538	4\\
0.0878933835	4\\
0.0922460179	4\\
0.094785615	4\\
0.0978948806	4\\
0.1000251872	4\\
0.108337081	4\\
0.1195144889	4\\
0.1215926736	4\\
0.1278782988	4\\
0.1307497181	4\\
0.207748633	4\\
0.2186121281	4\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026853454	5\\
0.0037951804	5\\
0.0048856251	5\\
0.0059763157	5\\
0.0070772038	5\\
0.0081575769	5\\
0.0092388168	5\\
0.0103597228	5\\
0.0114433304	5\\
0.012525648	5\\
0.0136116712	5\\
0.014716321	5\\
0.0157971383	5\\
0.0168813565	5\\
0.0179789557	5\\
0.0190726303	5\\
0.0201790019	5\\
0.021308679	5\\
0.0225148341	5\\
0.0238657397	5\\
0.0249785302	5\\
0.0261902222	5\\
0.0273773118	5\\
0.0285977519	5\\
0.0296862721	5\\
0.031097317	5\\
0.0321788738	5\\
0.0335582053	5\\
0.0347072881	5\\
0.035930691	5\\
0.037271099	5\\
0.0384566442	5\\
0.0396352467	5\\
0.0407314765	5\\
0.0420880985	5\\
0.0437905547	5\\
0.0453354825	5\\
0.0465794223	5\\
0.0481699691	5\\
0.0500413859	5\\
0.0514786531	5\\
0.0526037329	5\\
0.0545534557	5\\
0.0560012004	5\\
0.0574663478	5\\
0.0585697862	5\\
0.060132185	5\\
0.0613664314	5\\
0.0651890395	5\\
0.0667651608	5\\
0.0708389319	5\\
0.0726563097	5\\
0.0749256864	5\\
0.0770265875	5\\
0.0793985337	5\\
0.0808058459	5\\
0.0834196458	5\\
0.0862109353	5\\
0.0878933657	5\\
0.0922460155	5\\
0.0947855752	5\\
0.097894854	5\\
0.1000251685	5\\
0.1083370728	5\\
0.1195144774	5\\
0.1215926582	5\\
0.1278782551	5\\
0.1307497031	5\\
0.2077486279	5\\
0.2186121287	5\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
1.8747318514	6\\
1.9183396346	6\\
1.9558734465	6\\
1.9930949318	6\\
2.0460989412	6\\
2.0840938608	6\\
2.1201581331	6\\
2.1876190693	6\\
2.2237504588	6\\
2.2599062184	6\\
2.2997573739	6\\
2.3355607077	6\\
2.3842111351	6\\
2.4230515703	6\\
2.4592255518	6\\
2.5004779153	6\\
2.5371134248	6\\
2.5723680939	6\\
2.6109580069	6\\
2.6468238339	6\\
2.6916993083	6\\
2.7269714801	6\\
2.762146077	6\\
2.7980537611	6\\
2.8340502107	6\\
2.8757673771	6\\
2.91168443	6\\
2.9467881015	6\\
2.982217057	6\\
3.0190716581	6\\
3.0548270677	6\\
3.0954992661	6\\
3.1309050267	6\\
3.1684193191	6\\
3.2048625604	6\\
3.2423780979	6\\
3.2777955458	6\\
3.3146375832	6\\
3.3532982136	6\\
3.390382208	6\\
3.4276989976	6\\
3.4634300415	6\\
3.5017652683	6\\
3.5376919289	6\\
3.5730485152	6\\
3.6084515471	6\\
3.6451404855	6\\
3.6815089928	6\\
3.7238874171	6\\
3.7591261392	6\\
3.796706224	6\\
3.8386545688	6\\
3.8822020798	6\\
3.9248750714	6\\
3.9679893775	6\\
4.0048548265	6\\
4.0446066757	6\\
4.0910374824	6\\
4.1266138824	6\\
4.1659368858	6\\
4.2038303331	6\\
4.23954245	6\\
4.2764518456	6\\
4.3144820986	6\\
4.3516217741	6\\
4.3872641687	6\\
4.4291947264	6\\
4.4656484959	6\\
4.503453917	6\\
4.5484925026	6\\
4.6079166311	6\\
4.6449614194	6\\
4.689406915	6\\
4.7569718564	6\\
4.7935122751	6\\
4.8319935321	6\\
4.9133875928	6\\
4.9499203928	6\\
5.0183695571	6\\
5.0909666857	6\\
5.1430242075	6\\
5.1837263118	6\\
5.2296833664	6\\
5.3483007277	6\\
5.3836490675	6\\
5.4641834915	6\\
5.5184915705	6\\
5.5678903513	6\\
5.6030885492	6\\
5.6626298784	6\\
5.7086448917	6\\
5.7785191055	6\\
5.8353557132	6\\
5.924447672	6\\
5.9952857447	6\\
6.0447543117	6\\
6.0866807367	6\\
6.199849104	6\\
6.2505395234	6\\
6.3287031879	6\\
6.377833955	6\\
6.4284326511	6\\
6.4880695729	6\\
6.548294787	6\\
6.583949373	6\\
6.6366772104	6\\
6.7182094141	6\\
6.7644364884	6\\
6.8014336041	6\\
6.8938971209	6\\
6.9580768306	6\\
6.9938987762	6\\
7.0426781313	6\\
7.1378649155	6\\
7.1839797725	6\\
7.2434330241	6\\
7.3072275786	6\\
7.3423510344	6\\
7.4352756318	6\\
7.549232585	6\\
7.6013519403	6\\
7.6458444047	6\\
7.7223662829	6\\
7.7595661962	6\\
7.8152821375	6\\
7.8540293622	6\\
7.9387026373	6\\
7.9784264861	6\\
8.1381327961	6\\
8.1888001666	6\\
8.2446498253	6\\
8.300874152	6\\
8.3386308795	6\\
8.3806663164	6\\
8.5481984234	6\\
8.6077566578	6\\
8.8424087212	6\\
8.8864348676	6\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026836389	7\\
0.0037942592	7\\
0.0048851637	7\\
0.0059750027	7\\
0.0070548446	7\\
0.0081447609	7\\
0.009234276	7\\
0.0103569368	7\\
0.0114422386	7\\
0.0125298381	7\\
0.0136096214	7\\
0.0147131267	7\\
0.0157951324	7\\
0.0168846232	7\\
0.017975602	7\\
0.0190732793	7\\
0.0201745801	7\\
0.0213157793	7\\
0.0225145435	7\\
0.0238681029	7\\
0.0249737005	7\\
0.0261892433	7\\
0.0273756687	7\\
0.0285980225	7\\
0.0296863573	7\\
0.0310967326	7\\
0.0321786412	7\\
0.0335580823	7\\
0.0347054162	7\\
0.0359305539	7\\
0.0372710365	7\\
0.0384559016	7\\
0.0396350934	7\\
0.0407365196	7\\
0.0420880999	7\\
0.0437956088	7\\
0.0453479794	7\\
0.0465788659	7\\
0.0481696791	7\\
0.0500406024	7\\
0.0514783183	7\\
0.0526038758	7\\
0.0545734149	7\\
0.056003241	7\\
0.0574659988	7\\
0.0585691431	7\\
0.0601322996	7\\
0.0613659956	7\\
0.0651987784	7\\
0.0667653338	7\\
0.0708391187	7\\
0.0726558399	7\\
0.0749253936	7\\
0.077025396	7\\
0.0793976542	7\\
0.0808060219	7\\
0.0834191123	7\\
0.0862213882	7\\
0.0878929522	7\\
0.0922457409	7\\
0.0947839087	7\\
0.0978951799	7\\
0.10003155	7\\
0.1083370581	7\\
0.119523476	7\\
0.1215912304	7\\
0.1278788312	7\\
0.1307507049	7\\
0.2077494192	7\\
0.2186128231	7\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0028603038	8\\
0.0039686578	8\\
0.0050675395	8\\
0.0061530318	8\\
0.0072496555	8\\
0.0083619239	8\\
0.0094494789	8\\
0.0106038693	8\\
0.0116804902	8\\
0.012788351	8\\
0.0139244293	8\\
0.0150985479	8\\
0.0163524603	8\\
0.0174843391	8\\
0.0186221025	8\\
0.0198241288	8\\
0.0209154259	8\\
0.022063529	8\\
0.023235858	8\\
0.0244142601	8\\
0.0256108644	8\\
0.0266941107	8\\
0.0279936307	8\\
0.0290975061	8\\
0.0302292482	8\\
0.0313362412	8\\
0.0326279764	8\\
0.0339664322	8\\
0.0350571159	8\\
0.0363462839	8\\
0.0376820174	8\\
0.0391708322	8\\
0.0403654169	8\\
0.0414612881	8\\
0.0427439187	8\\
0.0440386852	8\\
0.0454475818	8\\
0.0469693563	8\\
0.0482420458	8\\
0.0498622128	8\\
0.0517814834	8\\
0.0536814188	8\\
0.0550157671	8\\
0.0564028555	8\\
0.0576366911	8\\
0.0588754152	8\\
0.0611157949	8\\
0.0634532934	8\\
0.0647640291	8\\
0.0693345438	8\\
0.0723918092	8\\
0.0742841173	8\\
0.0754443604	8\\
0.0768297785	8\\
0.078928499	8\\
0.0805486394	8\\
0.0831164263	8\\
0.084994333	8\\
0.0864889283	8\\
0.0885897784	8\\
0.0897713202	8\\
0.0920534046	8\\
0.0938917914	8\\
0.095188007	8\\
0.0970073151	8\\
0.0987238396	8\\
0.0998010658	8\\
0.101492133	8\\
0.1038433868	8\\
0.1056517428	8\\
0.1070409665	8\\
0.1081673481	8\\
0.1095965266	8\\
0.1163140287	8\\
0.1194592689	8\\
0.1215171262	8\\
0.1228926636	8\\
0.1277927401	8\\
0.1296519022	8\\
0.1317080735	8\\
0.1351791725	8\\
0.1363436769	8\\
0.138240068	8\\
0.1411211663	8\\
0.1494073789	8\\
0.1604091602	8\\
0.1750853643	8\\
0.207579323	8\\
0.2180818846	8\\
};
\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
0.0026779924	9\\
0.0037882318	9\\
0.0048670016	9\\
0.0059528629	9\\
0.0070359725	9\\
0.0081175289	9\\
0.0092067071	9\\
0.0102860825	9\\
0.0113641403	9\\
0.0124810195	9\\
0.0135700295	9\\
0.0147078799	9\\
0.0157929986	9\\
0.0168751196	9\\
0.0179607489	9\\
0.0190526117	9\\
0.0201453556	9\\
0.0212847194	9\\
0.0224952846	9\\
0.0238384172	9\\
0.0249515776	9\\
0.0261732171	9\\
0.0273561788	9\\
0.0285791613	9\\
0.029790288	9\\
0.0310321944	9\\
0.0321344232	9\\
0.0332118203	9\\
0.0343306728	9\\
0.0354511091	9\\
0.0366671903	9\\
0.0379822535	9\\
0.0392127068	9\\
0.0403484647	9\\
0.0415865155	9\\
0.0428027489	9\\
0.0439626231	9\\
0.0452836314	9\\
0.0464622968	9\\
0.0481373899	9\\
0.0499836997	9\\
0.0514371432	9\\
0.0525597558	9\\
0.0544608195	9\\
0.0559196536	9\\
0.0573932675	9\\
0.0585394251	9\\
0.0600560553	9\\
0.0612672084	9\\
0.0651314629	9\\
0.0667382521	9\\
0.0707674701	9\\
0.072615698	9\\
0.0748748128	9\\
0.0768841199	9\\
0.0793448974	9\\
0.0807385833	9\\
0.083303998	9\\
0.0861173459	9\\
0.0877677509	9\\
0.0921745497	9\\
0.0946289052	9\\
0.0978255818	9\\
0.0999250809	9\\
0.1082801476	9\\
0.1194402377	9\\
0.1214850996	9\\
0.1277828017	9\\
0.1306690393	9\\
0.2075761588	9\\
0.2180799964	9\\
};


==> figures/Results/mnist_dense_results_12.tikz <==
\addplot [plotstyle5]
table[row sep=crcr]{%
  -1 -1\\
  5	5\\
};

\addplot [plotstyle3]
  table[row sep=crcr]{%
1.1574607333	-0.0304982938\\
1.1356652998	-0.0222651523\\
1.1116229805	-0.0140513861\\
1.1116306979	0.0145000277\\
1.1116328701	0.0196996106\\
1.1161891838	0.0322148213\\
1.1209118451	0.0436553219\\
1.1449562509	0.0582844595\\
1.2016073564	0.0614251584\\
1.2063765903	0.0648563411\\
1.3620668383	0.0663984131\\
1.3620747831	0.0832830109\\
1.3634498366	0.0879387741\\
1.5035409259	0.0914892805\\
1.5035443279	0.1000433303\\
1.5042992725	0.1057635806\\
1.5331233599	0.1121914215\\
1.5337738803	0.1239052996\\
1.5341485343	0.1277991877\\
1.5365099376	0.1351161685\\
1.6703825592	0.2014314699\\
1.7351263129	0.2014314699\\
1.7747982486	0.210631077\\
1.8063171485	0.2265943276\\
1.8088325988	0.2465269324\\
1.8103413839	0.2559386056\\
1.9514925821	0.4671614015\\
3.7961561618	0.4671681601\\
3.815136498	0.4568772229\\
3.8629940201	0.436142021\\
3.8634595475	0.4299926325\\
3.8636656058	0.4214351957\\
3.8636740358	0.3990785773\\
3.8637611904	0.3905521439\\
3.941133434	0.3485029169\\
4.1415317021	0.3485029169\\
4.1902866863	0.3472056956\\
4.2856669299	0.3457323394\\
4.6647989048	0.3327578111\\
4.6841781451	0.3194353632\\
4.6983514626	0.3160660286\\
4.7324544574	0.3135613177\\
4.8259055668	0.2895353899\\
4.930957559	0.2891702953\\
5.3997961722	0.2873681363\\
5.5028208149	0.285368154\\
5.5283921198	0.2788269817\\
5.5844327464	0.2594657605\\
6.2095061328	0.2577018255\\
6.3263073338	0.2559181176\\
6.355381233	0.2500842956\\
6.4501269484	0.2244161878\\
6.4501254794	0.2115608946\\
6.4501236424	0.198923651\\
6.4500937018	0.0931220171\\
6.7046979407	0.0927519186\\
6.80784734	0.090282527\\
7.2917937263	0.0869070972\\
7.329765907	0.0748274577\\
7.496250419	0.0715185798\\
7.5255155574	0.0681730109\\
8.1615774489	0.0673852549\\
8.2605913549	0.0671585244\\
8.2730708568	0.0607994123\\
8.3868970048	0.0607327604\\
9.6570561697	0.059486303\\
9.6915326639	0.0535370547\\
9.6915320208	0.0433102268\\
9.6915295416	0.0256422517\\
9.6915049677	-0.0543352408\\
9.68208214	-0.05971617\\
9.1928523612	-0.0680365804\\
9.0905091075	-0.06811921\\
7.7749626532	-0.06811921\\
7.6786070386	-0.0681590235\\
7.5204467015	-0.0681590235\\
7.515186065	-0.07153568\\
7.0141662444	-0.0817576845\\
6.8079836463	-0.0818403141\\
6.8079823669	-0.0874573624\\
6.8028588447	-0.0926003096\\
6.3132629084	-0.1097875688\\
6.1437335509	-0.1597580794\\
5.3521600729	-0.1621296945\\
5.3052972504	-0.1776177684\\
4.63821515	-0.1799893835\\
4.6200237945	-0.18567642\\
2.239593767	-0.1858926944\\
2.0379886978	-0.1826575814\\
1.9922146067	-0.1822883764\\
1.9051445536	-0.1803965313\\
1.865863589	-0.1781872245\\
1.7751437354	-0.1761872422\\
1.7526536779	-0.16964607\\
1.6794093312	-0.1408657069\\
1.6794103072	-0.1153731702\\
1.6794119957	-0.109819083\\
1.6342693847	-0.1092352017\\
1.5681195233	-0.1066626599\\
1.5681196545	-0.0840055077\\
1.5675038866	-0.0801772819\\
1.4955577994	-0.079810709\\
1.4854029192	-0.06676386\\
1.2733826296	-0.0664620721\\
1.2092078085	-0.0662353416\\
1.1967283791	-0.0528895378\\
1.196729006	-0.0433741456\\
1.1652277602	-0.0407563362\\
1.1652280014	-0.0308420221\\
};


\addplot[plotstyle4]
table[row sep=crcr]{%
x	y\\
1.8747318514	0.0097202302\\
1.8812327089	0.0043873374\\
1.9183396346	0.0081621257\\
1.9558734465	0.0062708974\\
1.9850635498	0.0045052533\\
1.9930949318	0.006774021\\
2.0460989412	0.0043089471\\
2.0840938608	0.0044604219\\
2.0979831891	0.0134218226\\
2.1201581331	0.0047928735\\
2.1489325783	0.0061652623\\
2.1522397551	0.0040990134\\
2.1876190693	0.0163783487\\
2.193234119	0.00725249\\
2.1938237316	0.0048878194\\
2.1940121184	0.0108344194\\
2.1984703206	0.0179439383\\
2.2042313319	0.0124249619\\
2.2405162543	0.0125408317\\
2.2455042687	0.0054871064\\
2.2490758982	0.0041663022\\
2.2539005274	0.0111156032\\
2.276317899	0.006590743\\
2.2789459558	0.0086219676\\
2.3003953393	0.0102792482\\
2.3114477506	0.0042801231\\
2.329676766	0.0055280021\\
2.3334456728	0.0089751644\\
2.3355607077	0.007872016\\
2.3410059589	0.0117950053\\
2.3468719691	0.0103759257\\
2.3512171268	0.0032749366\\
2.3677225649	0.0054423569\\
2.3842111351	0.0124206835\\
2.389316438	0.0083014982\\
2.4000375535	0.0067853319\\
2.403239275	0.031803753\\
2.4044819322	0.0104067516\\
2.4084254258	0.0055587531\\
2.4094078922	0.0039092831\\
2.430093097	0.0116898749\\
2.433426916	0.009584307\\
2.4447543109	0.0049093922\\
2.4452510858	0.0028654517\\
2.4592255518	0.0078877619\\
2.4643728731	0.0139597426\\
2.4665457785	0.016411531\\
2.4685583703	0.0119746994\\
2.4913840282	0.0110369314\\
2.4932836758	0.0131808869\\
2.5004779153	0.0078175652\\
2.5050670427	0.0142133727\\
2.5057701396	0.0093768045\\
2.5059644236	0.0040352406\\
2.53320873	0.0117268513\\
2.5344196967	0.0059298404\\
2.5380621098	0.0082144443\\
2.5568009333	0.0161263355\\
2.5583202121	0.0067995299\\
2.5615898773	0.0101806708\\
2.5680595815	0.0053390569\\
2.5698373125	0.0034886428\\
2.5727405344	0.0142625591\\
2.5944743614	0.0082075622\\
2.6109580069	0.0059702772\\
2.6153495665	0.0134092515\\
2.6162857338	0.0098139876\\
2.6326629145	0.0041643334\\
2.6429121797	0.0069959984\\
2.6513450071	0.0120666845\\
2.6535088704	0.005228194\\
2.654277573	0.0232797735\\
2.6642487442	0.0087086164\\
2.6693832238	0.010309201\\
2.6726235768	0.0221342008\\
2.6737896679	0.0328811706\\
2.681411856	0.0064552586\\
2.7023228265	0.0054617905\\
2.7180268534	0.0040990561\\
2.7194429421	0.0115486285\\
2.7206470563	0.0094898036\\
2.7215012441	0.0142348762\\
2.721640842	0.0067143808\\
2.738038224	0.0054907306\\
2.7607777399	0.006643612\\
2.762146077	0.0125423916\\
2.7623788278	0.0034449808\\
2.7655873515	0.0098887826\\
2.7676453531	0.0245970846\\
2.7689844656	0.008294138\\
2.7848421286	0.0046699308\\
2.7902449488	0.0159116004\\
2.7947526678	0.0071718049\\
2.7981191034	0.0173523878\\
2.8014489962	0.009569605\\
2.8034104012	0.0270201464\\
2.80449736	0.011400963\\
2.8083437944	0.0250948882\\
2.8097009731	0.0060681863\\
2.8264348758	0.00332677\\
2.8268188376	0.0160579202\\
2.8330021519	0.0069153005\\
2.8340502107	0.0090578474\\
2.8389887898	0.010611684\\
2.8441599936	0.0057467474\\
2.8477312051	0.0299372185\\
2.8500476791	0.0042503687\\
2.852786893	0.0126054202\\
2.8647871168	0.0076675157\\
2.8659977843	0.0031878426\\
2.8757673771	0.0097914186\\
2.8793811791	0.0147834176\\
2.8797117208	0.0114610067\\
2.8841684082	0.0049011996\\
2.8909871264	0.0198364309\\
2.8953443661	0.0171011202\\
2.9050567631	0.0257029164\\
2.91168443	0.0070301172\\
2.9131657737	0.0128352424\\
2.9231553039	0.0223549449\\
2.9257493829	0.0113586689\\
2.930227027	0.0156798169\\
2.9431684936	0.0181611313\\
2.9446616852	0.0039176583\\
2.9471189739	0.0076335245\\
2.9531509397	0.0144809543\\
2.9662589366	0.005270887\\
2.9719272008	0.015891342\\
2.9726513557	0.0066659922\\
2.9744286447	0.0191992348\\
2.982217057	0.0108989052\\
2.9892904586	0.0091708993\\
2.9914851592	0.0077669099\\
3.002649743	0.0133861166\\
3.0043421452	0.0168259558\\
3.0125637973	0.0181416367\\
3.0147188371	0.005520253\\
3.0155494893	0.0043216057\\
3.016394105	0.0195514699\\
3.024134177	0.0227953405\\
3.0277087249	0.0144298053\\
3.0312429591	0.0086758293\\
3.0384243338	0.0069163109\\
3.0424008807	0.0126970029\\
3.04287838	0.0097165032\\
3.045268277	0.0186847581\\
3.0548270677	0.0210299738\\
3.0566697085	0.0057288815\\
3.0654041597	0.0177563495\\
3.0657063257	0.0078757522\\
3.0699725963	0.0135755928\\
3.0723010818	0.0229120207\\
3.0730366223	0.0039322481\\
3.0772587255	0.0114689878\\
3.0954992661	0.0060511005\\
3.0962446846	0.0124956957\\
3.1037145082	0.0103621731\\
3.1147323835	0.0302651571\\
3.1170044898	0.0138188193\\
3.1204292827	0.0093613694\\
3.1254105063	0.004672242\\
3.1309050267	0.012032191\\
3.1318938947	0.0254711838\\
3.1323778176	0.0193461153\\
3.1411689543	0.0106403662\\
3.1438856855	0.0154414902\\
3.1444439501	0.0035876101\\
3.1494186239	0.0077712392\\
3.1526988872	0.008868533\\
3.1602857991	0.0053747064\\
3.1684193191	0.0136559735\\
3.1786575204	0.0121972609\\
3.1810920086	0.0253401866\\
3.183058308	0.0158742043\\
3.1836263697	0.0220171374\\
3.192980361	0.0072783911\\
3.1957002878	0.0087951461\\
3.2032721788	0.0103070037\\
3.2072935397	0.0058471581\\
3.2074898419	0.0147520618\\
3.2090490614	0.0132743422\\
3.2097322768	0.0040751089\\
3.2214974288	0.0186489223\\
3.2218693349	0.0080460799\\
3.2243139796	0.0201755036\\
3.2332862969	0.0159906688\\
3.2423780979	0.0114228728\\
3.2448924142	0.0132256254\\
3.2465029614	0.009915495\\
3.2532912679	0.0067440355\\
3.2629585214	0.0084174102\\
3.2763886158	0.0141236463\\
3.2777955458	0.0238705176\\
3.2804457299	0.0039654728\\
3.2819856718	0.011556423\\
3.2867013924	0.007388131\\
3.2871500893	0.0330778468\\
3.2917212743	0.0203458154\\
3.2953754036	0.0093487858\\
3.2964130206	0.0125604931\\
3.297021891	0.0058413467\\
3.2992651868	0.0187721398\\
3.3072721921	0.0174914599\\
3.3200122617	0.0214868326\\
3.3233313933	0.0074742092\\
3.3237683761	0.0042428067\\
3.3265415229	0.0145824798\\
3.3326420224	0.009219433\\
3.3362750967	0.0335671146\\
3.3420503389	0.0128051374\\
3.34541626	0.0056523966\\
3.3625224697	0.0219785408\\
3.3637956888	0.0077089303\\
3.3718902306	0.0120870124\\
3.3780180325	0.0036812255\\
3.3863224662	0.0068123156\\
3.3966612932	0.0092430528\\
3.3972099564	0.0056685783\\
3.3991518341	0.017379367\\
3.3994250611	0.0249455033\\
3.4213637254	0.0188574668\\
3.4215910536	0.0047488836\\
3.4276989976	0.0239056602\\
3.4352848142	0.0071888756\\
3.4397153804	0.0061121032\\
3.4518181399	0.0107039093\\
3.4525121152	0.0139434777\\
3.4621161041	0.0120356336\\
3.4634300415	0.0089009532\\
3.4656552256	0.0203176418\\
3.4794477463	0.0268857848\\
3.480973673	0.0044284579\\
3.4817466115	0.0066198462\\
3.4866425271	0.0178190613\\
3.4894963343	0.0131836335\\
3.4919124067	0.0108003214\\
3.4929580212	0.0246552881\\
3.4930410013	0.0222171744\\
3.4980943306	0.0152995972\\
3.501838258	0.0088585588\\
3.5154189545	0.0075189661\\
3.5209528106	0.0360017916\\
3.5271211793	0.0112654012\\
3.5306623701	0.0046000169\\
3.533271272	0.0142190291\\
3.5347511983	0.0404308473\\
3.5401702685	0.0130396798\\
3.5494982727	0.005571382\\
3.5496530634	0.0158439122\\
3.5571653623	0.0084612671\\
3.5644773883	0.0274115703\\
3.5690547718	0.0108292794\\
3.5701383906	0.0038569169\\
3.5730485152	0.02389675\\
3.5731786326	0.0070528464\\
3.5765918489	0.0182168324\\
3.600387139	0.0142379083\\
3.6008957021	0.0095070804\\
3.606137386	0.0076707012\\
3.6078078275	0.0112397915\\
3.6094015593	0.0168797486\\
3.6127315913	0.0199438178\\
3.6206987653	0.0184494846\\
3.6233178961	0.0053427017\\
3.6235390326	0.0247604706\\
3.6237979812	0.0158208073\\
3.6420431636	0.0095026685\\
3.6478326333	0.0117069429\\
3.6488397156	0.0228222222\\
3.6570966088	0.0067354311\\
3.6614803249	0.0185045546\\
3.6634870117	0.0216194065\\
3.6642536117	0.0104156339\\
3.6654261651	0.01570549\\
3.6860193898	0.011296765\\
3.6883010657	0.0026848866\\
3.6891311256	0.0251437287\\
3.6910128902	0.0139344448\\
3.6919681076	0.0079737001\\
3.6990955304	0.010225612\\
3.7148750478	0.0061185663\\
3.7240291504	0.0087817302\\
3.7245219629	0.0075665529\\
3.7252570954	0.0119196702\\
3.7272778037	0.0137715805\\
3.7301258322	0.0239622247\\
3.7322419584	0.0276504906\\
3.7339462809	0.0304962505\\
3.7380217236	0.0287747732\\
3.7381382891	0.0264771471\\
3.7382174662	0.0149538689\\
3.7383997113	0.0228140828\\
3.7553787126	0.0096453512\\
3.7558776036	0.0189735823\\
3.7567862995	0.0366939631\\
3.7572397421	0.0043812371\\
3.7591261392	0.0246695997\\
3.7620108417	0.0069879037\\
3.7640937303	0.017248229\\
3.7640958476	0.0115893706\\
3.7668515927	0.0206845061\\
3.7708651826	0.0154728124\\
3.7822033888	0.0060207\\
3.7931995298	0.0190770347\\
3.796706224	0.0245618357\\
3.7981650065	0.0087683311\\
3.7982012165	0.036409281\\
3.7983798724	0.0167289204\\
3.8028330884	0.0101638933\\
3.8095703544	0.012110235\\
3.8136049811	0.0045997925\\
3.8247642994	0.0372909856\\
3.827840262	0.0206459429\\
3.8386545688	0.0189973866\\
3.843279008	0.0149234284\\
3.8484186442	0.0246831368\\
3.8550774498	0.0059182579\\
3.8645587883	0.0101410246\\
3.8704518662	0.0283423124\\
3.8826459874	0.0193071248\\
3.8870044746	0.0121462253\\
3.8878237468	0.021128338\\
3.8886345543	0.0091208984\\
3.9004665358	0.0233425083\\
3.9006442369	0.0059003179\\
3.9016992922	0.0349358795\\
3.9041634776	0.0303415224\\
3.9070781842	0.0072311587\\
3.9082858197	0.0110125968\\
3.9103154723	0.0277620944\\
3.9248750714	0.004204383\\
3.9302562153	0.0098381127\\
3.9312039065	0.0148803097\\
3.9359227359	0.0183299684\\
3.9418752257	0.0076940351\\
3.9484345992	0.0126311907\\
3.9679893775	0.0052128035\\
3.9724182879	0.0113151165\\
3.9728904624	0.0161514594\\
3.9855521274	0.0098007106\\
3.990494866	0.0129090282\\
4.0002361483	0.0084080999\\
4.0048548265	0.0169829856\\
4.007146407	0.0232649511\\
4.0166904223	0.0264622163\\
4.0197081368	0.02841751\\
4.0298629364	0.0351258566\\
4.0329355642	0.0128544144\\
4.0356878181	0.0071902412\\
4.0446066757	0.0331301444\\
4.0491480225	0.0178820792\\
4.0533686202	0.0203235626\\
4.0568876675	0.0106656993\\
4.0571688631	0.0120729995\\
4.0678782763	0.0045310868\\
4.0697138656	0.015213913\\
4.0698340783	0.0223275751\\
4.0699342139	0.0167214643\\
4.0701944585	0.006939753\\
4.0796494234	0.0328553531\\
4.0910374824	0.0246850508\\
4.0969591128	0.0055873466\\
4.0976622385	0.0114430254\\
4.0985817564	0.0092683351\\
4.1031788772	0.0351589495\\
4.1134295359	0.0180495657\\
4.114331838	0.0210201408\\
4.1343571174	0.0111092601\\
4.1389669289	0.0084907332\\
4.1437402961	0.0128119796\\
4.1475171381	0.0095742308\\
4.1486400844	0.0307187125\\
4.1525373951	0.0372712896\\
4.1526696141	0.0250616124\\
4.156915866	0.0405663394\\
4.1661750419	0.0264367359\\
4.1741087976	0.0045830008\\
4.1761460151	0.0326555761\\
4.1778238401	0.0087646529\\
4.1893401453	0.025379194\\
4.1980443282	0.0105232306\\
4.1987047028	0.0360285754\\
4.2038303331	0.0125734892\\
4.2065114302	0.0217506442\\
4.2215247103	0.0113823504\\
4.225374921	0.0189372194\\
4.2340182773	0.0235227629\\
4.23954245	0.0355174913\\
4.2453897755	0.0152730117\\
4.2482666006	0.0550413871\\
4.2488318599	0.0221921993\\
4.2493043153	0.0210883168\\
4.251521672	0.0086376283\\
4.255181916	0.0125590617\\
4.2578847668	0.0141539276\\
4.2589536972	0.0178840747\\
4.2620767931	0.0057017777\\
4.2643783328	0.031625387\\
4.269248726	0.0036733975\\
4.2764518456	0.0234675209\\
4.2824327561	0.0455998605\\
4.2845129415	0.0203162799\\
4.2926803688	0.0216221045\\
4.3027031962	0.0270053225\\
4.3058879196	0.0157963719\\
4.3144820986	0.008426597\\
4.3156343745	0.0428650622\\
4.3232170028	0.0470042556\\
4.3263546334	0.0097332675\\
4.331973434	0.022083794\\
4.3329992133	0.0332594017\\
4.3373996817	0.0490263226\\
4.3608145252	0.0350945905\\
4.3670697105	0.0176284195\\
4.3722133357	0.0147148338\\
4.372618668	0.0231356551\\
4.3738742955	0.0206493935\\
4.3798730944	0.0271924187\\
4.3872641687	0.0248727033\\
4.39088743	0.0158305899\\
4.407419078	0.01802048\\
4.4160954514	0.0299619306\\
4.4385253182	0.0128861089\\
4.4513438894	0.016310144\\
4.4527809702	0.0259585876\\
4.4569552686	0.0187391306\\
4.4579883325	0.0198204848\\
4.4611237312	0.0396941367\\
4.4724695765	0.0240589316\\
4.4844602988	0.028604049\\
4.4924719148	0.0339457764\\
4.4939994805	0.0301564859\\
4.4974636072	0.018759695\\
4.503453917	0.0081931903\\
4.5085405465	0.0239325094\\
4.537920986	0.0221510615\\
4.5484925026	0.0188756644\\
4.5653382811	0.0311098695\\
4.5730448848	0.0217383494\\
4.6079166311	0.0506285364\\
4.6097658149	0.010993341\\
4.6155855956	0.0221614743\\
4.6163813871	0.0490121766\\
4.616923476	0.0279737982\\
4.622412122	0.0202179881\\
4.6292949442	0.0406027731\\
4.6324168058	0.0381522444\\
4.6413043009	0.0075083458\\
4.6475710339	0.0319535823\\
4.6658722174	0.0151312282\\
4.6754740793	0.0140915585\\
4.689406915	0.0290067538\\
4.6994802642	0.0189423075\\
4.7569718564	0.0123835023\\
4.7575735644	0.0054835657\\
4.7687639229	0.0153173982\\
4.7707368875	0.0349010863\\
4.7905131904	0.0555357805\\
4.7935122751	0.0163889184\\
4.824869288	0.0145439541\\
4.8319935321	0.0305903991\\
4.8414110765	0.0067902087\\
4.8462585763	0.0234447889\\
4.8569558154	0.0187310633\\
4.9133875928	0.0239124105\\
4.9367669409	0.0306598431\\
4.9499203928	0.0101486264\\
4.9602623881	0.0226155781\\
4.9648315521	0.0164836607\\
4.9730526589	0.026571171\\
4.9747639894	0.0376279631\\
5.0183695571	0.0364246417\\
5.0239164209	0.0347833393\\
5.0342844143	0.0616066525\\
5.0474488804	0.0181769561\\
5.0909666857	0.0105314574\\
5.0982547845	0.0403940834\\
5.1082447196	0.0311094147\\
5.1084660532	0.034387328\\
5.1193384218	0.0272359816\\
5.1430242075	0.0407328271\\
5.1498252296	0.0145791832\\
5.1617564639	0.0263008128\\
5.1623700783	0.0514895778\\
5.175851912	0.0583694618\\
5.1837263118	0.0221585653\\
5.1837389487	0.0135909514\\
5.1860734834	0.029865142\\
5.1986768328	0.0276337685\\
5.2296833664	0.0167609256\\
5.2349224017	0.0296871841\\
5.2597272392	0.039237182\\
5.3483007277	0.041680821\\
5.367288436	0.0203637305\\
5.3723965927	0.0441767808\\
5.3810152418	0.0270146443\\
5.3836490675	0.0249751807\\
5.4015435381	0.0217498902\\
5.4112927465	0.0195031807\\
5.4641834915	0.0312924909\\
5.4902502723	0.0293457274\\
5.4983094743	0.0501173776\\
5.5184915705	0.0426437287\\
5.5222437273	0.0384576324\\
5.5678903513	0.0244986683\\
5.6030885492	0.0344473078\\
5.6179539648	0.0217037531\\
5.6266549788	0.0172643661\\
5.6626298784	0.0441304827\\
5.7086448917	0.0400607141\\
5.7785191055	0.0210675497\\
5.8353557132	0.0465897887\\
5.8394480177	0.0354843362\\
5.924447672	0.0534051371\\
5.9952857447	0.0352094181\\
6.0180964578	0.0489279274\\
6.0245089754	0.0396406695\\
6.0269027084	0.0263525621\\
6.0447543117	0.050045222\\
6.0866807367	0.0348526223\\
6.0888636519	0.0465806111\\
6.1110597136	0.0438080054\\
6.1115805951	0.0533864516\\
6.199849104	0.0421932803\\
6.2198414605	0.0770284049\\
6.2505395234	0.0271124604\\
6.2615387225	0.0364375455\\
6.3287031879	0.0380068267\\
6.377833955	0.0430233566\\
6.3804981305	0.0504673319\\
6.4284326511	0.0321803644\\
6.4880695729	0.031754572\\
6.5008482074	0.0454934709\\
6.5037834665	0.0343679609\\
6.548294787	0.0601325685\\
6.583949373	0.033732348\\
6.5865060968	0.0420894611\\
6.5911782105	0.0676360434\\
6.6116086266	0.0560988901\\
6.6188605531	0.0368510137\\
6.6366772104	0.0437985254\\
6.7182094141	0.0482309785\\
6.7256251896	0.0605545262\\
6.7373250496	0.0453344304\\
6.7521690972	0.0299754448\\
6.7644364884	0.0445492106\\
6.8014336041	0.0430565753\\
6.8135304926	0.0397309886\\
6.8152728823	0.0271523798\\
6.8217612907	0.0481886156\\
6.8292119317	0.0417041211\\
6.8328249697	0.0533391767\\
6.8938971209	0.2186358024\\
6.9580768306	0.0347064843\\
6.9585877158	0.0394068441\\
6.9938987762	0.0545512354\\
7.0426781313	0.061572648\\
7.0535134633	0.0387675956\\
7.0538510873	0.0483288558\\
7.0548415231	0.0536181333\\
7.1378649155	0.0455107192\\
7.1449572453	0.0373479775\\
7.1839797725	0.0440217283\\
7.2434330241	0.0580002031\\
7.3072275786	0.0708554992\\
7.3340517152	0.0550215991\\
7.3370268759	0.0749388075\\
7.3423510344	0.0800813864\\
7.3554962423	0.0399081993\\
7.4352756318	0.0726541816\\
7.4428439665	0.0804200629\\
7.450953056	0.0526051315\\
7.4588174816	0.065949826\\
7.4623336198	0.0947915026\\
7.4645534766	0.092252066\\
7.549232585	0.0574897365\\
7.5821386294	0.0834233099\\
7.6013519403	0.0613684876\\
7.6057009233	0.0508117981\\
7.6068536688	0.0809432287\\
7.617500831	0.0985617644\\
7.6458444047	0.066767272\\
7.7223662829	0.0519054989\\
7.7450408144	0.0532626423\\
7.7496916898	0.0560029755\\
7.7595661962	0.2077904358\\
7.7675237367	0.1279002601\\
7.7755796115	0.0585714968\\
7.8152821375	0.0841393774\\
7.8540293622	0.0437924559\\
7.9387026373	0.1195228386\\
7.9662359099	0.0808114986\\
7.9784264861	0.0731088623\\
8.1381327961	0.0878967551\\
8.1888001666	0.1083517633\\
8.2222640389	0.1226014594\\
8.2446498253	0.0794018916\\
8.300874152	0.083905221\\
8.3386308795	0.1000322287\\
8.3597234262	0.0983957544\\
8.3655598321	0.0862150541\\
8.3806663164	0.0651909559\\
8.3892108509	0.0774542994\\
8.5481984234	0.0979213541\\
8.6077566578	0.1307904739\\
8.8424087212	0.1216055268\\
8.8864348676	0.131839013\\
};




==> figures/Results/mnist_dense_results_legends.tikz <==
\addlegendimage{plotstyle3}
\addlegendentry{Enclosure}
\addlegendimage{plotstyle4}
\addlegendentry{Samples}
\addlegendimage{plotstyle5}
\addlegendentry{Decision boundary}


==> figures/nnv/nnv-example_11.tikz <==
% \addplot [plotstyle1]
%   table[row sep=crcr]{%
% 0.9	0.9\\
% 0.9	1.1\\
% 1.1	1.1\\
% 1.1	0.9\\
% 0.9	0.9\\
% };


\addplot[plotstyle2]
  table[row sep=crcr]{%
x	y\\
0.9007678646	1.0310443172\\
0.9010040136	1.0801947563\\
0.9010641265	1.0863816611\\
0.901347558	0.9081055381\\
0.9014838709	1.0181386912\\
0.9014965266	1.0139893756\\
0.9015270818	1.0975886115\\
0.9015276425	1.0289524617\\
0.9017218238	0.9554335561\\
0.9020602659	0.9996536535\\
0.902073788	1.0932888014\\
0.9024919793	1.0061702598\\
0.9030222911	0.9212009428\\
0.9033706275	0.9627618508\\
0.9034203832	1.0848774931\\
0.9036524958	1.0409887622\\
0.904232471	1.0291804396\\
0.9043681544	1.0442868714\\
0.9045879387	0.987161446\\
0.9049011169	0.9434903438\\
0.9051136077	0.9482219776\\
0.9052628725	0.9547694912\\
0.9052959035	1.0025276379\\
0.9053525339	0.915346748\\
0.9055257803	0.9163513832\\
0.9059680914	1.0809229454\\
0.9061505202	0.9796607195\\
0.906286967	0.9600259216\\
0.9063876384	1.0227354159\\
0.9064602954	0.9434042116\\
0.9071030285	0.9583020749\\
0.9071131827	1.0210348183\\
0.9071453399	1.01013196\\
0.9073891201	1.0385412523\\
0.9074027071	1.0901896787\\
0.9074880208	1.0526348052\\
0.9079587919	1.0607477829\\
0.908247835	1.0743636577\\
0.9082890559	0.9218633185\\
0.9083185156	1.0644737429\\
0.9084872563	0.9742535449\\
0.9087003827	1.051041655\\
0.9090134643	0.9868625962\\
0.9092156447	1.0989875567\\
0.9096130839	1.0743933501\\
0.9096467198	0.9836878778\\
0.9098569592	0.9963289867\\
0.9101449481	1.0136109776\\
0.9108707387	0.9269184246\\
0.9109929591	0.9305936738\\
0.9110200835	1.0431709698\\
0.9112015076	1.009961321\\
0.9113098813	1.0081105437\\
0.9113681248	1.0045908985\\
0.9114849159	1.0767980799\\
0.9115702656	1.0602264869\\
0.9118305599	1.0664194824\\
0.9118515947	0.9654129708\\
0.9124729215	1.0679913339\\
0.9124787469	0.9979170891\\
0.9126144927	0.9682606784\\
0.9134486917	1.0596292741\\
0.9140743006	1.0158405059\\
0.9142191535	0.9851651561\\
0.9142272098	0.9233495746\\
0.9142488819	1.0835452837\\
0.9146629815	1.0044867664\\
0.9147107131	0.9213731431\\
0.9150461597	0.9746345084\\
0.9151431019	0.9789484029\\
0.9153988901	0.9899819922\\
0.9158191224	1.0842667701\\
0.9159339032	1.0355864865\\
0.9166265118	0.96842132\\
0.91720768	0.9279613103\\
0.9181538363	1.0701586057\\
0.9181614337	1.0064160399\\
0.9184136951	0.9893582333\\
0.9184646154	1.0324490161\\
0.918524898	1.0659601341\\
0.9186734237	0.9193678364\\
0.9190027036	0.9800124458\\
0.9191807917	0.9394728234\\
0.9192061593	0.9617742694\\
0.9192700435	1.0636879972\\
0.9193841349	1.0206996966\\
0.9194939649	1.0652180788\\
0.9198199116	1.0556449152\\
0.9200454145	0.951363404\\
0.9205158334	0.930785735\\
0.9209484559	1.0962229565\\
0.9210783629	0.9418904575\\
0.921086096	0.9935520443\\
0.9213047236	1.0725883595\\
0.9215303412	1.0067461136\\
0.922228186	1.0643110676\\
0.9231580552	1.0483183222\\
0.9235012512	0.9147719241\\
0.9235454416	0.9894528929\\
0.9235581467	1.0308397073\\
0.9236224082	1.0750010497\\
0.9238194864	0.9069653529\\
0.9243344074	1.0416724633\\
0.9246254563	0.9013984491\\
0.9248397539	0.9562706002\\
0.9248417542	1.0050606385\\
0.9250516835	1.0000450857\\
0.9250950054	1.0011430925\\
0.9251611506	0.9774836658\\
0.9259461186	1.0803021717\\
0.9260153893	0.9120230277\\
0.9261704911	1.0198243698\\
0.9265864004	1.0912534927\\
0.9278068592	1.0177624305\\
0.9280145107	0.9991129671\\
0.9282861121	0.9456649118\\
0.9287489248	0.9501471065\\
0.9288180001	0.9138061513\\
0.928912096	0.9608003402\\
0.9289842816	1.0781520766\\
0.929230647	1.0657844262\\
0.9293574343	0.9707916847\\
0.9295555844	1.0109108929\\
0.9295785625	1.0248869818\\
0.9298233554	0.9810676138\\
0.9298596456	1.0914667914\\
0.9301360117	1.0651610712\\
0.9303507162	1.0509494814\\
0.9308209849	1.0615537824\\
0.9311270542	1.0313421169\\
0.9316695001	1.0102363887\\
0.9318615307	0.924339026\\
0.9322505787	1.0900711564\\
0.9323270582	0.9366198496\\
0.9332613108	0.9955995151\\
0.9334279041	1.0241123451\\
0.9340527839	0.9155269453\\
0.9341499492	0.9098628988\\
0.9343682193	1.0738720437\\
0.9344117039	1.0923996322\\
0.9346757242	1.0327248329\\
0.9347496201	1.0831040957\\
0.9348331014	1.0032535863\\
0.9350137414	0.9613544912\\
0.9350336508	1.0913176109\\
0.9350599688	1.043728412\\
0.9350933389	1.0661325144\\
0.9353966246	0.9522166782\\
0.935539976	1.045112487\\
0.9359828122	0.9204049878\\
0.9362102804	1.0414912539\\
0.9364843934	1.001288297\\
0.936609217	0.9218714827\\
0.9366094717	0.9029621986\\
0.9368626323	0.9141530587\\
0.9369566577	1.0748309216\\
0.9370952911	0.9058913381\\
0.9373466114	1.0604423902\\
0.9375741624	0.9371397132\\
0.9377395755	1.0472267478\\
0.9377439281	0.9069103272\\
0.9379887298	1.02023594\\
0.9380360664	1.0152249834\\
0.9380812317	1.0247892946\\
0.9383112238	0.9882464081\\
0.9385187805	0.9674725841\\
0.9386265273	1.0573496029\\
0.9387301412	0.9552315122\\
0.9388942407	1.0954346871\\
0.9389516616	0.9891717779\\
0.9390938456	1.0978330745\\
0.9390943955	0.9299941742\\
0.9393353043	0.9988119806\\
0.9393830396	0.9828746665\\
0.9395408648	0.9506352428\\
0.9395447865	1.0090759545\\
0.9395496527	0.9569751877\\
0.939968703	1.0772113988\\
0.9400658055	0.9257384855\\
0.9402753543	1.0512341494\\
0.9406998327	0.957784572\\
0.9411250277	0.9052363442\\
0.9414590308	0.9427831644\\
0.9417567145	1.0575044035\\
0.9417921732	0.9919517206\\
0.9421323465	0.9454293195\\
0.942284458	1.0541360674\\
0.9422946083	0.9250384743\\
0.9424218299	1.0640792604\\
0.9425526966	0.9688085604\\
0.9426356562	0.9264603617\\
0.9428044217	1.0114796893\\
0.9429159711	0.9743604685\\
0.9429299943	0.9209276221\\
0.9432541834	1.0730428054\\
0.9436857884	0.9824773783\\
0.9437216513	1.0700687244\\
0.9439373423	0.9279117785\\
0.9446153177	0.9592302034\\
0.9447352922	0.9430790152\\
0.9451877895	1.0083860448\\
0.9457220917	1.0066826646\\
0.9459976744	0.9698511193\\
0.946189568	1.0165057559\\
0.9462758925	0.9200492994\\
0.9465688642	1.0114682059\\
0.9468340386	1.0229242244\\
0.9468630629	0.9324247679\\
0.9468714177	0.9710428964\\
0.947085536	0.9669076887\\
0.9471656486	1.0007652162\\
0.9472739343	0.967924875\\
0.947275695	1.0856529295\\
0.9473806459	0.9130155629\\
0.9473811825	0.9460690938\\
0.9475796541	1.0937116647\\
0.9478928863	0.9509548843\\
0.9480881136	1.0131052252\\
0.9483128381	0.9761589915\\
0.948323528	1.0530682221\\
0.9488437971	1.0350650974\\
0.9488504078	0.9176801414\\
0.949120997	0.9383773739\\
0.9493946515	0.9862712487\\
0.9497894472	1.0431980099\\
0.9498998804	0.9477452239\\
0.9499735161	1.0253306543\\
0.9500056504	0.9513821877\\
0.9500290941	0.9937847628\\
0.95020417	1.0760087965\\
0.9505717425	0.9276729041\\
0.9507980169	0.9997639609\\
0.9508328408	0.9738205004\\
0.9508386365	1.0064202581\\
0.9511338994	1.0095821142\\
0.9511550044	1.0992836862\\
0.9513653721	0.9072579016\\
0.9514904593	0.9869470698\\
0.951925159	0.9526124066\\
0.9520522612	1.055988048\\
0.9526927382	1.0310273237\\
0.9529402153	1.0646950138\\
0.9531187976	1.0763798335\\
0.9531538244	0.9618080008\\
0.9531942299	1.0989417046\\
0.9533378261	0.926360423\\
0.9536384772	1.069484821\\
0.9537138514	0.9904901264\\
0.9537493151	0.9580273559\\
0.954131929	0.9595069265\\
0.954347209	1.0215109876\\
0.9546141409	1.0815404592\\
0.9549888126	1.0483538305\\
0.9551553758	1.0344901324\\
0.9552338589	1.0046423931\\
0.9553103951	1.0312860285\\
0.9554016756	1.0705873414\\
0.9555301279	0.9527575746\\
0.9556292963	0.9248821648\\
0.9556868183	0.9131099401\\
0.9559322362	0.9917592735\\
0.9559863864	1.0468906695\\
0.9559950373	1.0437923741\\
0.956075149	1.0590050942\\
0.9565315013	0.9055935882\\
0.9565448117	1.0210141515\\
0.9565536054	1.0293860895\\
0.9567761967	0.9239268134\\
0.9568714445	1.0693515493\\
0.957376759	0.9332372189\\
0.9576322833	0.9085796396\\
0.9576881817	1.0423149284\\
0.957711373	0.9296506586\\
0.9582690957	1.0647670472\\
0.958306046	0.9010628979\\
0.9585721599	0.9733587923\\
0.9588324328	1.0878966039\\
0.9596455451	0.9305648661\\
0.9598951667	0.9597066854\\
0.9599304748	1.0301012864\\
0.9599587352	0.9944582748\\
0.9601510609	1.0959479034\\
0.9602389427	1.0167360092\\
0.9603027577	0.9482140315\\
0.9603326738	0.9155704936\\
0.960410352	0.9854490768\\
0.9604250813	1.0333798036\\
0.9606204113	0.996956433\\
0.9609711426	0.9463185595\\
0.9610469781	0.9881854035\\
0.9616957116	0.9996606791\\
0.9621805986	1.082526053\\
0.962210547	0.9120302416\\
0.9624318433	0.9081504061\\
0.9631576719	0.9509986637\\
0.9632399451	1.0924886592\\
0.9634655321	1.0968726341\\
0.9641266287	1.0931384936\\
0.9641905386	0.9300897078\\
0.9647393302	0.9754808186\\
0.9648472778	1.0007805026\\
0.9648955448	0.9204844409\\
0.9651400888	0.939560462\\
0.9655771115	1.0692123882\\
0.9656825043	0.909736704\\
0.9657181228	1.0834271454\\
0.9657660189	1.066374107\\
0.9662036265	1.0073823283\\
0.9662759228	1.0967898497\\
0.9662921288	1.0914765903\\
0.9663248571	1.0206533149\\
0.9668534749	1.0029827257\\
0.9669222587	0.9306946084\\
0.966991045	0.9697409796\\
0.967068007	0.9520619947\\
0.9671375711	1.0712167866\\
0.9673422741	0.9957475484\\
0.9677052116	0.9665830372\\
0.9679003573	1.072557345\\
0.9679315052	0.940584845\\
0.9683590673	1.04530787\\
0.9683834619	1.0651576136\\
0.9685154603	1.0005897379\\
0.9686432256	1.0342751377\\
0.9688380152	1.0147032291\\
0.9688698703	0.9591761397\\
0.9690007446	1.0016254259\\
0.9693635847	0.9819160459\\
0.969467998	0.9981053244\\
0.9695646908	0.9074943826\\
0.9696260303	1.0183232124\\
0.9698790247	0.9933873472\\
0.970061421	1.0054745122\\
0.9704661323	0.9590088862\\
0.9707885129	0.9926724662\\
0.9709075758	0.9480462391\\
0.9710503109	0.9222783297\\
0.9716578161	1.0771926485\\
0.9717696423	0.9049497146\\
0.9717807393	1.0601425289\\
0.9722967137	1.0937031995\\
0.9723099374	0.9450268912\\
0.9724044194	0.9519842676\\
0.9726344322	1.0651031214\\
0.9728743628	1.0434158863\\
0.9733409982	1.0447458628\\
0.973348706	1.0861544417\\
0.9733551041	1.0536538026\\
0.9733726273	1.0159852077\\
0.9738754053	1.0944380319\\
0.9746849519	0.904005707\\
0.9747198272	0.9562606855\\
0.9747497705	1.0386836159\\
0.9747675189	0.9749063836\\
0.9748711622	1.0442076394\\
0.9749530812	1.0610200074\\
0.9757487541	0.9022216973\\
0.9758412616	1.0987441894\\
0.9758575639	0.9700759718\\
0.9760071949	1.0027213177\\
0.9765576134	1.0545869638\\
0.9769078825	1.0085068695\\
0.9775992355	1.0605300357\\
0.9780554763	1.0112581434\\
0.9781271495	1.0040453424\\
0.9783010025	0.9396000995\\
0.9783681071	1.0359312288\\
0.9785906732	0.9132481066\\
0.9788139342	0.9219834039\\
0.9790956786	1.0558686198\\
0.9791034956	1.0771419865\\
0.9792669789	0.9117710839\\
0.979340381	0.9353549994\\
0.9793974024	0.992703652\\
0.9795163845	0.9564460872\\
0.9796267195	0.9598176321\\
0.979703922	1.0499017215\\
0.9797961658	1.0318552176\\
0.9804205614	1.0262046418\\
0.9805556475	1.036045526\\
0.9809607219	1.0428216049\\
0.980969025	0.9266370526\\
0.9812217216	0.9252847083\\
0.9812924501	1.0188104719\\
0.9814059909	0.9979930308\\
0.9815049311	0.915964445\\
0.9815060432	1.0965102983\\
0.9816163158	1.0167540236\\
0.9818243457	0.9363528334\\
0.9818958816	1.0872608207\\
0.9819126464	0.9073134996\\
0.9819744414	1.0260525963\\
0.9824597061	0.9494160577\\
0.9826904154	0.9690325899\\
0.9827858563	0.989888404\\
0.9831425399	0.9251949269\\
0.9831500285	1.0117536911\\
0.9831805776	0.9995517898\\
0.9833144726	0.9983875189\\
0.9833815425	0.9211459389\\
0.9837590783	1.0678646622\\
0.9837844739	0.9676769678\\
0.9839317304	0.9393542926\\
0.9840830445	0.922040085\\
0.9842955129	0.9599151475\\
0.9845713963	0.9773118314\\
0.9845832604	0.9086622243\\
0.9852831903	1.072155773\\
0.9854176393	0.9257118522\\
0.9855350846	1.01649534\\
0.985544118	0.9782442365\\
0.9859429277	1.0537883601\\
0.9861393166	1.0911036515\\
0.9861698579	1.0612463839\\
0.9862949928	1.046090609\\
0.9867583849	0.9480662213\\
0.9873153158	1.0584729499\\
0.9878315554	1.038533886\\
0.9880777617	1.0140218507\\
0.9882902944	0.906281373\\
0.9885705559	0.9393684087\\
0.9885774458	1.0886103547\\
0.9888068676	0.9807938856\\
0.989250003	1.0234129182\\
0.9895222026	1.0721177266\\
0.9895270815	1.0709121381\\
0.9895299665	1.0003347901\\
0.9901068529	0.9559992593\\
0.9902280686	0.9048302793\\
0.990301517	0.9217758461\\
0.9907208281	1.0259293557\\
0.991013053	1.0103195919\\
0.9913140273	0.9481651062\\
0.9913830492	1.0798295839\\
0.9914065823	1.0509663394\\
0.9919972661	1.0564350919\\
0.99219754	1.0383393342\\
0.9923583274	1.0048535081\\
0.9924232857	0.9634216146\\
0.9925994809	1.0269037894\\
0.9932599048	1.0900282542\\
0.9933640843	1.0661739576\\
0.9936954226	1.0026346194\\
0.9938198552	1.0776872004\\
0.9949166096	1.0093414513\\
0.9949936973	1.0767517085\\
0.9955237064	1.0958141609\\
0.9958138519	1.0219190578\\
0.9959149821	0.9904645634\\
0.9959413051	1.0057383422\\
0.9960397062	1.0296554166\\
0.9963631296	1.0615603282\\
0.996407072	1.0529701119\\
0.9965336757	1.0402197655\\
0.9968653405	0.9311403398\\
0.9970259249	0.9012739706\\
0.9976089836	1.0840956305\\
0.9978347476	1.0860488456\\
0.9978968472	1.0378374807\\
0.9980329365	0.9998632452\\
0.9982370908	0.9869756126\\
0.998658185	1.0915206569\\
0.9989463661	0.9964098575\\
0.9992120625	1.0046151315\\
0.9992295412	1.0942058766\\
0.9992731987	0.9902366862\\
0.9993650845	1.0562304944\\
1.0003479898	0.935798449\\
1.0004055832	0.9393588644\\
1.0004881294	1.0469000066\\
1.0006272595	0.9053410598\\
1.0009099428	1.0712711894\\
1.0012563477	1.0384776905\\
1.0016327221	0.9923842711\\
1.0017398157	1.0746494218\\
1.0024522568	1.0356232244\\
1.002556252	1.0816893688\\
1.0027677082	0.9756472425\\
1.0034166113	0.9247213547\\
1.0035234439	0.9780925927\\
1.0035616197	0.9646882593\\
1.0035911041	0.9543053501\\
1.0036250778	1.0050281751\\
1.0042158239	0.9498199101\\
1.0043824743	0.9083896641\\
1.0045692783	1.0492238767\\
1.0049855068	1.0105989792\\
1.0051435659	1.0923531369\\
1.0052064025	0.9280488619\\
1.0053799697	0.9171406218\\
1.005546727	1.0975353674\\
1.005900836	0.9149224842\\
1.0063132794	1.0667618704\\
1.0064356886	1.007450542\\
1.0066508835	0.9441520854\\
1.006788635	0.9108712317\\
1.0070016743	0.9424641866\\
1.0071896507	1.0256157182\\
1.0072460493	1.0114538131\\
1.0072460975	1.0756814364\\
1.0072567033	0.990553751\\
1.0073795578	0.9176602908\\
1.0076056191	0.9521755671\\
1.0084288405	0.9758758648\\
1.0085017544	0.9211917264\\
1.008511889	1.0564750878\\
1.0086147842	0.9257287189\\
1.009192761	0.9621877787\\
1.0093331662	0.9947409722\\
1.0093620598	1.0091271028\\
1.009535803	1.0914964644\\
1.009612275	1.0732405158\\
1.0102123021	0.9222176448\\
1.0106664146	0.9153955233\\
1.0106817982	1.017355489\\
1.0109690966	1.0901113304\\
1.0110651779	1.0380663403\\
1.0111161213	1.0290148249\\
1.01118993	0.9657303968\\
1.0113685363	1.0104024646\\
1.0117687552	0.9942764645\\
1.0127976141	1.0339362574\\
1.0130874609	1.0989289517\\
1.0131801786	0.9845522511\\
1.0132365364	0.9697899235\\
1.0133269557	0.9897056324\\
1.0133676202	0.9672086051\\
1.0134406579	0.9761573985\\
1.0140439586	0.9281359264\\
1.014271887	1.018840257\\
1.0142896112	0.9942886793\\
1.0145193849	1.0529463653\\
1.0146039249	0.9297068856\\
1.0150114301	1.02810287\\
1.0154433523	1.071519137\\
1.0163057788	0.9848803849\\
1.0164785059	0.9119746569\\
1.0165236726	1.088900914\\
1.0165937266	1.0690041547\\
1.0166640368	0.9131383952\\
1.0166961379	1.0368011252\\
1.0167037381	1.0228683846\\
1.0167892023	1.0213173933\\
1.016790231	0.9834309528\\
1.0168688244	1.0076068199\\
1.0174756335	1.0961823663\\
1.017491437	1.0839612044\\
1.0176205647	1.02709932\\
1.0176466351	1.0984389682\\
1.0177329355	1.0042948275\\
1.0181634654	0.9351892813\\
1.0186223488	1.0428992813\\
1.0186400167	0.912810708\\
1.0187598577	0.9677588201\\
1.0189486638	0.9027670572\\
1.0192406889	1.0355827781\\
1.0192952162	1.0044650218\\
1.0193548162	0.9420801262\\
1.0198849093	0.9975300204\\
1.0204481822	0.9831851429\\
1.0209128626	1.0701162453\\
1.0209204837	0.9679460465\\
1.0217551816	1.0824138702\\
1.0217708916	0.9671954098\\
1.0218312363	0.9493658994\\
1.0219920768	1.0877802396\\
1.0222522851	0.9408284847\\
1.0227522236	1.0482703625\\
1.0229437282	1.0179164745\\
1.023081068	0.9267701382\\
1.023326816	0.9022478523\\
1.0239205543	0.9226468269\\
1.023931302	0.9746724737\\
1.0239880884	0.9463390958\\
1.0240553115	0.9191769389\\
1.0240992362	0.9690408457\\
1.0242214184	0.9208069291\\
1.0245361765	0.9707776062\\
1.0245980386	1.0690344914\\
1.0245992059	1.0297143657\\
1.0250249212	1.0540268025\\
1.0250575953	1.0466676386\\
1.0251478977	0.9562061767\\
1.0253099958	0.9177357569\\
1.0253257043	0.9723862013\\
1.0253331212	0.9030454181\\
1.025338309	0.9112907275\\
1.0253702464	1.0231397361\\
1.025848688	1.0620778339\\
1.0258773115	0.987094607\\
1.0261696026	1.044851223\\
1.0262423909	0.9625314216\\
1.0263915854	0.9642750958\\
1.0265659343	0.9273860092\\
1.0266586077	0.9546492476\\
1.0267719048	0.9959158162\\
1.0268030918	1.007987257\\
1.0268195099	0.9453072695\\
1.0270055101	1.0946911768\\
1.0272710972	1.0917309866\\
1.0272860671	1.0033202138\\
1.0273596757	0.9283817653\\
1.0278272959	0.9429650138\\
1.0278606692	1.01295874\\
1.0279160403	1.0809383383\\
1.0279670365	1.0048737759\\
1.0281193521	1.0246972267\\
1.0281384198	1.06648827\\
1.0281500787	0.9609639319\\
1.0284759485	1.0470351806\\
1.0288100924	1.019282833\\
1.0298207344	0.9692899451\\
1.0300015205	0.9757610948\\
1.0302498144	1.0156160602\\
1.0303809863	1.0205959343\\
1.0304075847	0.9049812562\\
1.0307982236	0.9891788773\\
1.0309361964	1.0396592932\\
1.0309470433	0.9259491577\\
1.0313865453	0.9165235835\\
1.0314649753	1.0304596296\\
1.031849069	1.0802268138\\
1.0320510448	1.0200661619\\
1.0324595197	0.9738506418\\
1.0329241964	0.9958161116\\
1.0331373996	1.0213381295\\
1.0331684667	0.9159011738\\
1.0339146947	0.9782888822\\
1.0340098823	0.942862118\\
1.034194105	0.9836636483\\
1.0344090799	0.9563894725\\
1.034432006	0.9407186318\\
1.0347293476	0.9710998902\\
1.0351906868	1.0228205183\\
1.0352524343	1.046611097\\
1.0353625304	1.0974911274\\
1.0358625114	1.0879762438\\
1.0360050893	0.9541378766\\
1.0362167862	0.9703977456\\
1.0363578654	0.9771586979\\
1.0364811708	0.9560109939\\
1.0370006502	1.0291341147\\
1.0370590711	1.0802717387\\
1.0374017249	0.9458379448\\
1.0375692841	0.9811796762\\
1.0375853545	0.9056048739\\
1.0380754823	0.9330041617\\
1.0384059414	1.0340652237\\
1.038746889	0.9989080714\\
1.03905823	1.0552505825\\
1.0391173773	0.9594948486\\
1.0392147992	1.0203736002\\
1.0392163354	0.953268703\\
1.0392468697	0.9914935735\\
1.0395101281	1.0988698868\\
1.0395406652	1.0446810166\\
1.0398722762	0.9630670706\\
1.0400039645	0.9828291243\\
1.040325975	0.9746354379\\
1.0405164179	1.0651332577\\
1.0409226817	0.943149022\\
1.0410526954	0.9604389893\\
1.0413735546	1.0551102254\\
1.0414502727	1.0783496536\\
1.0417896142	1.0832250756\\
1.041838696	1.0644273166\\
1.042186633	0.9939617531\\
1.0422281011	0.9640344637\\
1.0422974953	0.9342704882\\
1.0425449194	0.9764715654\\
1.0425582317	1.0286172671\\
1.0427560929	0.903982362\\
1.0429433992	1.0026971732\\
1.0430739566	0.9487483092\\
1.0434991859	1.0095020284\\
1.0437068574	1.0416937838\\
1.0440501776	0.9902521202\\
1.0440957628	0.9479474793\\
1.0442002502	1.0808682403\\
1.0442858776	1.0882575216\\
1.0443275927	1.076699771\\
1.0444879973	0.9639967412\\
1.0447517566	0.932921313\\
1.0447596151	1.0427486009\\
1.0448491174	0.9283591334\\
1.0449091217	1.0443540137\\
1.0452252752	0.9438857923\\
1.0452899462	0.9049915363\\
1.045357975	1.0059180531\\
1.0464558021	0.9389956085\\
1.0465991904	1.0989527258\\
1.047141591	1.0856137387\\
1.047168033	1.0454668735\\
1.0472790979	1.0896457928\\
1.0474194166	0.9203794857\\
1.0476326304	1.062521291\\
1.0476438795	0.9315602053\\
1.0479944298	0.9045395407\\
1.0480146326	1.0693048208\\
1.0480825436	0.9029454772\\
1.0481812621	1.0768103108\\
1.0482106891	0.9452217364\\
1.0487937624	0.9915136767\\
1.0488173949	0.9889258897\\
1.0488327801	0.9788105376\\
1.0489896006	0.9962958073\\
1.049131926	0.9071495948\\
1.0495248579	1.0820899025\\
1.0497755948	1.010577034\\
1.0501753897	0.9163130308\\
1.0505191893	0.9833801364\\
1.050706032	1.063063895\\
1.0507901144	0.9487324609\\
1.0510635725	0.9273205938\\
1.0511271476	1.0895602163\\
1.0512247557	1.0188498388\\
1.0515299088	0.9402662137\\
1.051550783	1.007456717\\
1.0515836666	1.0405428645\\
1.0516091082	1.0563624011\\
1.0518053231	1.0834959612\\
1.0519439289	0.90088012\\
1.052435547	0.9915454015\\
1.052556117	1.074139606\\
1.053024528	0.9703658954\\
1.0533111949	0.9952367577\\
1.053473522	1.0224208114\\
1.0536046837	0.9324079375\\
1.053619358	0.9689123671\\
1.0536478551	1.0001804765\\
1.0538096306	1.0729036639\\
1.0539110562	0.9570027059\\
1.0540656886	1.0589556143\\
1.0542665237	0.9723415055\\
1.0545205185	0.9693650816\\
1.0546510287	1.0828048332\\
1.0548269249	1.0680806514\\
1.0549958632	0.9621056218\\
1.0550988396	0.9656893838\\
1.0552319418	0.9766900966\\
1.0553858368	0.9163939502\\
1.055591166	0.9222061398\\
1.0556562034	0.9913708764\\
1.0559126112	1.0041944326\\
1.056284765	0.9833269399\\
1.056447315	1.0945438517\\
1.0565627193	0.9033402529\\
1.0566568482	0.9865535667\\
1.0569067808	1.0259329757\\
1.0570787548	0.9374429309\\
1.0571769901	1.0197479332\\
1.0572388764	1.0403363999\\
1.057260895	1.0654917021\\
1.0572672105	1.0180177726\\
1.0574655812	0.9455840268\\
1.0582238869	1.0825621274\\
1.0583208842	0.9784630568\\
1.0583999511	0.9433442119\\
1.0584132355	1.0090792541\\
1.0585369292	1.0768607283\\
1.0586372543	0.9717945138\\
1.0586809868	1.0397213711\\
1.0589826333	0.929854369\\
1.0591176722	1.0234941237\\
1.0592395302	0.992198341\\
1.0593987931	1.0442027749\\
1.059938786	0.9714688212\\
1.0604408166	0.9290036162\\
1.0604660949	0.9954773649\\
1.0609101213	1.0777960445\\
1.0610339758	1.0974064436\\
1.06135958	0.9129340266\\
1.0613928749	0.9581710672\\
1.0617291958	0.9027383895\\
1.0620476288	1.0739247625\\
1.0623723391	0.9346664249\\
1.0625902624	0.9366128813\\
1.064083492	1.0139979639\\
1.0643233842	1.0892694242\\
1.0645382797	0.9351304875\\
1.0645826355	0.9665317646\\
1.0648887239	0.9768508732\\
1.0651389712	1.0342104664\\
1.0652301233	0.9492255322\\
1.0654840748	1.0850101621\\
1.0655183189	1.0831702271\\
1.0655349307	0.9410429999\\
1.0658959966	0.958971438\\
1.0659204878	0.94596155\\
1.0665325228	1.0831271899\\
1.0667007073	0.9249135164\\
1.0667236994	0.9485749398\\
1.0669662815	1.0754034958\\
1.0672393133	1.0476359311\\
1.0672826377	0.9113316136\\
1.0674018546	1.0607532837\\
1.0675337626	0.9020352053\\
1.0677563674	0.9962135947\\
1.0680446668	0.998417466\\
1.0682463745	0.9697701353\\
1.0684025733	1.0564385119\\
1.0685671512	0.9076601065\\
1.0691074883	0.9952212857\\
1.0691463875	1.0722630111\\
1.0691504045	1.0350238567\\
1.0692640135	1.0635875413\\
1.0696319198	1.0038220244\\
1.0699595347	0.9337040208\\
1.0700264419	1.0319064358\\
1.0700605498	0.978428563\\
1.0701981183	0.968422871\\
1.0703246944	0.9735933317\\
1.0704052974	1.0772669587\\
1.0707837601	1.0728820411\\
1.0712353065	0.9561333944\\
1.0712826572	0.9871195984\\
1.0712905841	1.0098314011\\
1.0715381823	0.9781536954\\
1.0721550617	1.0959575126\\
1.0729494486	1.0543021758\\
1.0729626567	0.9522061354\\
1.0730206716	1.0892995181\\
1.0733652139	1.0244765688\\
1.0733931295	1.0323898454\\
1.0737469129	1.0008524906\\
1.0739113562	1.0702897671\\
1.0741710741	0.9423934662\\
1.0745291675	0.970625917\\
1.074545596	1.0084753755\\
1.0746130385	1.039609716\\
1.0747367996	1.0859339061\\
1.0747471696	0.9189815198\\
1.075040155	1.0001437001\\
1.0751992757	1.06508135\\
1.0752624272	1.0349520967\\
1.075349266	1.0542322992\\
1.0758478744	0.994746991\\
1.0758689317	0.9706205862\\
1.0759148061	1.0567228035\\
1.0760231916	1.093581426\\
1.0761190658	1.0925441432\\
1.0762284483	0.9313693738\\
1.0764800632	0.9567107899\\
1.0766182418	0.9066052626\\
1.0769202207	1.0192321392\\
1.0769230344	0.9116611238\\
1.0769563171	1.0302212829\\
1.0772757837	0.9884470707\\
1.0773505422	0.9140846403\\
1.0776761087	0.9571613448\\
1.0777966562	0.956026832\\
1.0780135633	0.9454789775\\
1.0782731558	0.9136773564\\
1.0782784751	1.0516499682\\
1.0784366309	0.9085918617\\
1.0784499553	0.9245168374\\
1.0785174748	0.9342985237\\
1.0785604655	1.0019683765\\
1.078800059	0.9370624669\\
1.0788333139	0.986993516\\
1.0789345004	0.9009396734\\
1.0792364573	0.9995248115\\
1.0793184322	1.0907852568\\
1.0794580812	1.0984436889\\
1.0800734299	1.0685283381\\
1.0802420726	0.9575665513\\
1.0807662834	1.0900682659\\
1.0807967765	1.0625622196\\
1.0808317748	0.9208521535\\
1.0812596444	1.0944626257\\
1.081343979	0.9665965555\\
1.0814088748	0.9787894542\\
1.0818252978	1.0660547503\\
1.0819631312	0.9095177371\\
1.0821244562	0.9586428836\\
1.0823349605	0.9617343111\\
1.0826339969	0.9207350961\\
1.0829557265	0.9029002307\\
1.0830331093	0.9703540735\\
1.0833761193	1.0907682043\\
1.0835222312	0.9876595515\\
1.0837735153	0.9979979122\\
1.0839096892	1.0702820628\\
1.0840242075	1.0269326647\\
1.0843837933	1.087722547\\
1.0845136136	1.0623079869\\
1.0845220904	0.9324236384\\
1.0847262839	0.9037747273\\
1.0852477004	0.9625696924\\
1.0854600526	0.9288798403\\
1.0858424451	1.0520045343\\
1.0862597266	0.963689943\\
1.086273286	1.0624685158\\
1.086288084	1.02585663\\
1.0866473936	0.9873180642\\
1.086700406	1.0839120284\\
1.086813365	1.0982891567\\
1.0872204846	1.0507898536\\
1.0874184915	0.9135047201\\
1.087579811	1.0195456859\\
1.0875815316	1.052276007\\
1.0880900258	1.05511377\\
1.0881725716	1.0252521725\\
1.0882645636	1.0881890388\\
1.088469415	0.9893369792\\
1.0884835875	1.0530463176\\
1.089251068	1.0606790007\\
1.0892811109	1.0419122002\\
1.0894355441	1.0846326274\\
1.0895727913	0.9566838854\\
1.0904581976	1.0121888934\\
1.091093388	0.902607927\\
1.0911501656	0.9568296733\\
1.0913247013	1.070577421\\
1.0913328261	1.0781965757\\
1.0914382395	0.9800116724\\
1.0921078625	1.0475177103\\
1.0921584943	1.0186348443\\
1.0924503706	0.9772195692\\
1.092726422	1.0162807561\\
1.093231505	1.0685166731\\
1.0933800465	1.0921358033\\
1.093470544	1.0130969103\\
1.0934932792	1.0877008713\\
1.0936696003	1.0979617866\\
1.093694609	1.0020380842\\
1.0943334823	1.0722169678\\
1.0945971836	0.9462243904\\
1.0946803631	1.0812556527\\
1.0949352247	1.093769152\\
1.0951594653	0.961375811\\
1.0951789767	0.9667087678\\
1.0957586694	0.9521950907\\
1.0958135893	1.0376027465\\
1.0958740059	1.0946930728\\
1.0960681469	1.0138157681\\
1.0961949934	0.9574452536\\
1.0967629195	1.0574339934\\
1.0967979055	1.064665654\\
1.0969967496	0.9611579259\\
1.0972710706	0.9722620958\\
1.0973384267	1.0967241501\\
1.0978211383	0.9472893802\\
1.0978716367	1.095496003\\
1.0978942667	0.9080168067\\
1.0979715105	1.044872031\\
1.0979793587	1.0236196631\\
1.0980236885	1.0060373845\\
1.0982033089	0.9372906135\\
1.0983530021	1.0008989685\\
1.0985040066	0.9256421631\\
1.0988166555	1.0281997538\\
1.099040182	1.0958841478\\
1.0991414104	1.0420187506\\
1.0994210764	0.9715147564\\
1.0996798322	0.9046392791\\
1.099688899	1.0698253374\\
1.0997051479	1.0227347904\\
1.0998128903	1.006694067\\
1.0998161428	1.0043490049\\
};

\addplot [plotstyle3]
table[row sep=crcr]{%
  0.9	0.9\\
  0.9	1.1\\
  1.1	1.1\\
  1.1	0.9\\
  0.9	0.9\\
};


==> figures/nnv/nnv-example_16.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.2620852659	-1.7410007377\\
-0.320355594	-1.7397662703\\
-0.3327871756	-1.7206391418\\
-0.2651711304	-1.6110641759\\
-0.2069008022	-1.6122986433\\
-0.1944692206	-1.6314257718\\
-0.2620852659	-1.7410007377\\
};


\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
-0.3308092874	-1.7209852442\\
-0.3289730715	-1.7213255842\\
-0.3274899807	-1.7216321775\\
-0.3255056804	-1.722014185\\
-0.3238160125	-1.7221985629\\
-0.3218884493	-1.7225997135\\
-0.3179642197	-1.7233027843\\
-0.3169133919	-1.7234745628\\
-0.3162486942	-1.7235611938\\
-0.3153334994	-1.7236420888\\
-0.3146627133	-1.7239346445\\
-0.3137190251	-1.7241235528\\
-0.3125901522	-1.7242415118\\
-0.3114214599	-1.7245746326\\
-0.310742373	-1.724615734\\
-0.3099566637	-1.7248291722\\
-0.3092626431	-1.7245715723\\
-0.308277408	-1.7253080431\\
-0.3078371702	-1.7233631279\\
-0.3072383694	-1.7250753226\\
-0.3068131234	-1.7178907286\\
-0.3066949808	-1.7206711083\\
-0.3066923041	-1.7219539832\\
-0.3062510378	-1.7256377171\\
-0.3061893847	-1.7203063883\\
-0.3055708966	-1.7256199175\\
-0.3047615347	-1.7259835306\\
-0.3042606971	-1.7239143651\\
-0.3039037642	-1.7204951961\\
-0.3038037728	-1.725714086\\
-0.3034916886	-1.7107605472\\
-0.3033895921	-1.7262464656\\
-0.3029902349	-1.7128873204\\
-0.302829738	-1.7259535704\\
-0.3027604078	-1.709556521\\
-0.3021294409	-1.7263749703\\
-0.3013539844	-1.7207441384\\
-0.3013392028	-1.7265171339\\
-0.3008283192	-1.7192122797\\
-0.3007555264	-1.7130875077\\
-0.3006100316	-1.7238003957\\
-0.300582119	-1.717426496\\
-0.3001490907	-1.7232670431\\
-0.300049478	-1.7268655296\\
-0.2997375977	-1.7054536459\\
-0.299263876	-1.7267225885\\
-0.2989768913	-1.7034928896\\
-0.298894144	-1.7228715352\\
-0.2988923669	-1.7203354671\\
-0.2983584304	-1.7154958824\\
-0.2982456181	-1.7272210372\\
-0.2980813486	-1.7018325493\\
-0.2978197289	-1.7062533431\\
-0.2977798841	-1.703637381\\
-0.2973539384	-1.7152272721\\
-0.2972910659	-1.7087620091\\
-0.2970601262	-1.7113818244\\
-0.2966755105	-1.7274515793\\
-0.2965490853	-1.7190186328\\
-0.2965407877	-1.7018365488\\
-0.2962634099	-1.7096587351\\
-0.2960261083	-1.7160105893\\
-0.2959753451	-1.7231764921\\
-0.295679548	-1.696175765\\
-0.2953220097	-1.6982829815\\
-0.2952583135	-1.7182702815\\
-0.2952292327	-1.7042887619\\
-0.2951601873	-1.7267549999\\
-0.2950447593	-1.6973483158\\
-0.294528105	-1.727734548\\
-0.2943925168	-1.7021962726\\
-0.2943322509	-1.7164203787\\
-0.2941095736	-1.7093692926\\
-0.2938813621	-1.7083246696\\
-0.2938363548	-1.7278648948\\
-0.2932770701	-1.6928343707\\
-0.2932377668	-1.7160585482\\
-0.2930683816	-1.707459397\\
-0.292979575	-1.7173116776\\
-0.2929418766	-1.7097941064\\
-0.2928141486	-1.6976806862\\
-0.2926790474	-1.7201252711\\
-0.2926357021	-1.7280939713\\
-0.2926078834	-1.7188202104\\
-0.2922702656	-1.7272413394\\
-0.2916966685	-1.7280990047\\
-0.2914246201	-1.719738466\\
-0.2913099889	-1.7066452917\\
-0.2910974621	-1.7284221014\\
-0.2910135527	-1.7125516351\\
-0.2907486002	-1.6987026648\\
-0.2907009501	-1.71034101\\
-0.2905743379	-1.7009346457\\
-0.2904830613	-1.6926276619\\
-0.2903281779	-1.7023159085\\
-0.2903252147	-1.7079563318\\
-0.2902775773	-1.6901105611\\
-0.2900680321	-1.7227678793\\
-0.2900419536	-1.7285196084\\
-0.2894493252	-1.702211542\\
-0.2893670489	-1.7206675738\\
-0.2888008489	-1.6886763344\\
-0.288728431	-1.6845536508\\
-0.2886827457	-1.723699316\\
-0.2886451525	-1.7289110122\\
-0.2884247468	-1.6943034284\\
-0.288285981	-1.7006681035\\
-0.2882766316	-1.7257259489\\
-0.2879575583	-1.7288430766\\
-0.2877583991	-1.6859060267\\
-0.2877064142	-1.7117106975\\
-0.2875839116	-1.7086254195\\
-0.2872650358	-1.721426867\\
-0.2871732248	-1.72476435\\
-0.2871143039	-1.6823681244\\
-0.2871110399	-1.7291915019\\
-0.2869518317	-1.6981565078\\
-0.2868516686	-1.7080397298\\
-0.2865154751	-1.6827125774\\
-0.2861173089	-1.6786270355\\
-0.286017486	-1.718675665\\
-0.2859535766	-1.7080425343\\
-0.2859361103	-1.7285010492\\
-0.2857829832	-1.6986735961\\
-0.2856492833	-1.7122902248\\
-0.2853930683	-1.6870410455\\
-0.2851895007	-1.6832130951\\
-0.2851170724	-1.7297111625\\
-0.2850671505	-1.6906648237\\
-0.285052701	-1.6967969393\\
-0.2850014801	-1.7070458951\\
-0.2847446784	-1.6788784881\\
-0.2847302527	-1.7187419544\\
-0.2846507751	-1.7237486008\\
-0.2844220016	-1.7265487689\\
-0.2842997072	-1.6915763264\\
-0.2841813631	-1.6741679451\\
-0.2840904174	-1.6952346802\\
-0.2840439586	-1.7296800386\\
-0.2840181644	-1.6856067041\\
-0.2838002307	-1.7225012925\\
-0.2837414627	-1.6881602515\\
-0.2835256374	-1.7085624245\\
-0.2834194625	-1.6977599427\\
-0.2833837499	-1.684915516\\
-0.2832886493	-1.7100263497\\
-0.2832674026	-1.7187267877\\
-0.2832112851	-1.7264091415\\
-0.2831348859	-1.6762854728\\
-0.2827638736	-1.713508733\\
-0.2826959164	-1.6958653189\\
-0.2826257698	-1.6714753562\\
-0.2825569604	-1.7007332321\\
-0.2825515719	-1.7084790159\\
-0.2824856517	-1.7116475881\\
-0.2824652765	-1.6804344777\\
-0.282290058	-1.6754421336\\
-0.2822791571	-1.6943623991\\
-0.2822607961	-1.7287972466\\
-0.2821619629	-1.7299494685\\
-0.2817191189	-1.7246893049\\
-0.2816393392	-1.6901687986\\
-0.2816169178	-1.7077493049\\
-0.281570399	-1.7054515949\\
-0.2812854051	-1.7301890904\\
-0.2811088097	-1.7139059246\\
-0.2810224138	-1.7178510533\\
-0.280849438	-1.6977910365\\
-0.2808321845	-1.6859054171\\
-0.280801034	-1.7206498827\\
-0.2807763037	-1.7057522153\\
-0.2807061472	-1.7159189187\\
-0.2806839386	-1.6809348651\\
-0.2804825616	-1.6894990775\\
-0.280366079	-1.6940182565\\
-0.2803133948	-1.7273545869\\
-0.2802193242	-1.6968882965\\
-0.2802175441	-1.6721632406\\
-0.2800253036	-1.7090731001\\
-0.2799650055	-1.6814338362\\
-0.2799445752	-1.7304484507\\
-0.2797209307	-1.7196792189\\
-0.2795543468	-1.6903219377\\
-0.2795372373	-1.7127928351\\
-0.2795353197	-1.7136946837\\
-0.2792803658	-1.7005935218\\
-0.2792744665	-1.6776787781\\
-0.2792001506	-1.7077758904\\
-0.2790764804	-1.7215981489\\
-0.2790729017	-1.7145185824\\
-0.2789939909	-1.7300628359\\
-0.2789900038	-1.7308485814\\
-0.2786605271	-1.6969741357\\
-0.2786400833	-1.665955132\\
-0.2785687156	-1.684145184\\
-0.2784898218	-1.6716040465\\
-0.2784415538	-1.6867378996\\
-0.2784149148	-1.7142072357\\
-0.2781976911	-1.668935034\\
-0.2781210889	-1.718001052\\
-0.2779301361	-1.6932937509\\
-0.27783519	-1.6762869311\\
-0.2777022173	-1.6658057699\\
-0.2776018033	-1.7311195542\\
-0.2775744326	-1.7110021986\\
-0.2772205028	-1.6901335832\\
-0.2770442769	-1.6871008842\\
-0.2769860126	-1.6782527333\\
-0.2769244258	-1.6895762449\\
-0.2768574141	-1.6610101362\\
-0.2768180629	-1.7056041007\\
-0.2767522278	-1.7111847365\\
-0.2767428905	-1.6948432318\\
-0.2767202785	-1.669088717\\
-0.2766772737	-1.7310407672\\
-0.276353184	-1.7264305071\\
-0.2762570626	-1.7133694121\\
-0.276097476	-1.6935504062\\
-0.276097361	-1.6823850616\\
-0.2760725103	-1.6841411676\\
-0.2760626735	-1.7019981594\\
-0.2759695353	-1.6585559575\\
-0.275943005	-1.7236666326\\
-0.2755292533	-1.6728459697\\
-0.2754540487	-1.7182523618\\
-0.2753764939	-1.7165669101\\
-0.2751220213	-1.6940098607\\
-0.2748752843	-1.7085923108\\
-0.2748411522	-1.7112257434\\
-0.2745600545	-1.6892449943\\
-0.2744456436	-1.6721726833\\
-0.2743831128	-1.6654522722\\
-0.2743654428	-1.7000535763\\
-0.2739525431	-1.6607390265\\
-0.2737948655	-1.6543670913\\
-0.2736600483	-1.729989219\\
-0.2735636617	-1.7005284329\\
-0.2735003922	-1.7180135658\\
-0.2734274963	-1.6696178305\\
-0.2733516355	-1.7116953468\\
-0.2733312475	-1.6769799414\\
-0.2732953511	-1.6936553662\\
-0.2731497571	-1.6866657988\\
-0.2731177574	-1.7239681818\\
-0.2730525426	-1.6817453362\\
-0.2729576876	-1.6631302146\\
-0.2727694876	-1.6927376267\\
-0.2725277841	-1.6978458295\\
-0.2724584098	-1.6793280049\\
-0.2723483884	-1.6840989385\\
-0.27226495	-1.7021036964\\
-0.2720511159	-1.7154722519\\
-0.2719719439	-1.6674431654\\
-0.2717443192	-1.7322843768\\
-0.2714314795	-1.7047869783\\
-0.2714213995	-1.6557612645\\
-0.2713769927	-1.712089411\\
-0.2713548345	-1.6600517098\\
-0.2712566887	-1.7095265828\\
-0.2712371312	-1.6832995794\\
-0.2709834459	-1.7054292411\\
-0.2709354604	-1.708212582\\
-0.270922309	-1.710849352\\
-0.2708942896	-1.6539891387\\
-0.2708880235	-1.6931590922\\
-0.2707919178	-1.7017309666\\
-0.2707776785	-1.7029219778\\
-0.2707412141	-1.6572490681\\
-0.2705171291	-1.6998291482\\
-0.2704666899	-1.7058265827\\
-0.2704482729	-1.6734393586\\
-0.2703910151	-1.7295199343\\
-0.2703802326	-1.681312944\\
-0.2703683714	-1.7242568423\\
-0.2703222752	-1.7266746059\\
-0.2701932647	-1.6929729865\\
-0.2701380665	-1.6653577957\\
-0.2700212561	-1.6875700378\\
-0.2699440768	-1.7159478455\\
-0.2697716704	-1.6540806879\\
-0.2697501678	-1.6884455212\\
-0.2697337006	-1.7004656953\\
-0.2697202203	-1.6864575245\\
-0.2697093155	-1.6950909913\\
-0.2696761192	-1.6517156927\\
-0.2695735883	-1.6667219785\\
-0.2694663893	-1.6485594773\\
-0.2694484864	-1.6844177973\\
-0.2694374584	-1.6574620284\\
-0.2693172246	-1.7185635745\\
-0.2693124499	-1.6558307375\\
-0.2692701121	-1.6957760897\\
-0.2691843897	-1.6806136203\\
-0.2689031334	-1.6906581976\\
-0.2688711673	-1.6458420821\\
-0.26879006	-1.7127544491\\
-0.2687464357	-1.7328961174\\
-0.2686361496	-1.7206501987\\
-0.2685714749	-1.7001986068\\
-0.2685493509	-1.7014606393\\
-0.2684522388	-1.7161766752\\
-0.2683163178	-1.7051996085\\
-0.2682724985	-1.6920795501\\
-0.2680682659	-1.6557661459\\
-0.2680141307	-1.6526815102\\
-0.2680123235	-1.7329494638\\
-0.2678774249	-1.6963230531\\
-0.2677585497	-1.7136192003\\
-0.2677229619	-1.7055827575\\
-0.2677132161	-1.6513304786\\
-0.2676025835	-1.6950670706\\
-0.26750232	-1.6672292805\\
-0.2673997047	-1.689162147\\
-0.2673401873	-1.7243804722\\
-0.2673329688	-1.7289338076\\
-0.2673326782	-1.711271451\\
-0.2672827213	-1.6845710118\\
-0.2672227863	-1.7300611863\\
-0.2672192298	-1.6755183342\\
-0.2670805007	-1.699967801\\
-0.2669050303	-1.6534888783\\
-0.2667326029	-1.713389335\\
-0.2666309092	-1.6496508263\\
-0.2665918299	-1.6994322458\\
-0.266543563	-1.6685868375\\
-0.2662721621	-1.6710407445\\
-0.266188368	-1.7246653821\\
-0.2659637556	-1.7179812918\\
-0.2659075399	-1.6580475742\\
-0.265876569	-1.7204473142\\
-0.2658409498	-1.7172996268\\
-0.2654993833	-1.6439192865\\
-0.2654883337	-1.6745052563\\
-0.2654526765	-1.6475403818\\
-0.2654193951	-1.6874372552\\
-0.2653653842	-1.6672287768\\
-0.2652934296	-1.6572680945\\
-0.2651071892	-1.6721944489\\
-0.2650443848	-1.7149824237\\
-0.2650033185	-1.6392747617\\
-0.2648365584	-1.6931451925\\
-0.2648229541	-1.6778400448\\
-0.2647989625	-1.7066997644\\
-0.2647876184	-1.6536065093\\
-0.2647763724	-1.6509107681\\
-0.2647366681	-1.6920926749\\
-0.2645875374	-1.6755113597\\
-0.2645078962	-1.7312564333\\
-0.2644955599	-1.6665763752\\
-0.2644114318	-1.6652080642\\
-0.2642981617	-1.7292945564\\
-0.2641342337	-1.7180026824\\
-0.2640994688	-1.7330292613\\
-0.2640304183	-1.6501732729\\
-0.2639659161	-1.6706940842\\
-0.2639308712	-1.6943455042\\
-0.2639260583	-1.6851332927\\
-0.2639251477	-1.7003016631\\
-0.2639084764	-1.6432443612\\
-0.2637078819	-1.6473699838\\
-0.2635315805	-1.6846612192\\
-0.2635036857	-1.658934411\\
-0.2634995355	-1.7030503989\\
-0.2634568574	-1.6349533362\\
-0.263422469	-1.6866563497\\
-0.2633783247	-1.7327486274\\
-0.2632421641	-1.6459653661\\
-0.2631412268	-1.7099307621\\
-0.2631169617	-1.6369953032\\
-0.2631158862	-1.6732121014\\
-0.2630391295	-1.6426296845\\
-0.2629937484	-1.6883390645\\
-0.2629456494	-1.6538495512\\
-0.2628106933	-1.6387803168\\
-0.2627450449	-1.6575667333\\
-0.2625669575	-1.6845370452\\
-0.2623665207	-1.6858719806\\
-0.2623210763	-1.7223008518\\
-0.2623210603	-1.6495845153\\
-0.2621872039	-1.6612051827\\
-0.2621728646	-1.7093587168\\
-0.2621492737	-1.6520322099\\
-0.2620663638	-1.6923505898\\
-0.2620166595	-1.6716730281\\
-0.2618259938	-1.7164847762\\
-0.2617705736	-1.6453031475\\
-0.2617475891	-1.6338990331\\
-0.2616363041	-1.7130669772\\
-0.2615697902	-1.7304123374\\
-0.2615167722	-1.6637732431\\
-0.2613526847	-1.6757977733\\
-0.2613057876	-1.6377749216\\
-0.2612868774	-1.6350554162\\
-0.2612700765	-1.7168893733\\
-0.2612279524	-1.6826073501\\
-0.2611667045	-1.6791807554\\
-0.2611423695	-1.701734612\\
-0.2611310209	-1.6306077764\\
-0.2611045398	-1.7118175344\\
-0.2610782627	-1.6722255554\\
-0.260864755	-1.7106802274\\
-0.2608439739	-1.7191992114\\
-0.2608179781	-1.6481529904\\
-0.2607126646	-1.6778429037\\
-0.2606724514	-1.6423931266\\
-0.2606683489	-1.6736727343\\
-0.2606306284	-1.6342017684\\
-0.2606080449	-1.6675429359\\
-0.2604431775	-1.7059529308\\
-0.2603830086	-1.7133818062\\
-0.2603394739	-1.7149528005\\
-0.2602994526	-1.6586763631\\
-0.260223369	-1.6971265952\\
-0.2602203503	-1.683316191\\
-0.2601444126	-1.6403563832\\
-0.260086259	-1.711889322\\
-0.2600234933	-1.6326579283\\
-0.26000823	-1.7013207068\\
-0.2599786643	-1.6799988136\\
-0.2599324573	-1.6515157388\\
-0.2599200105	-1.6500576143\\
-0.2598070434	-1.6783319427\\
-0.2597886592	-1.7085498189\\
-0.259383982	-1.6765985789\\
-0.2591302712	-1.6754097707\\
-0.2590887089	-1.6411130095\\
-0.2589390273	-1.6827853038\\
-0.2589162911	-1.7226072908\\
-0.2589100097	-1.6265575269\\
-0.2588307755	-1.6320703139\\
-0.2587597922	-1.6401439674\\
-0.2587442609	-1.727571502\\
-0.2586940685	-1.6634843125\\
-0.258539969	-1.6555051839\\
-0.2584893095	-1.6964948709\\
-0.258468842	-1.6671041554\\
-0.2583074225	-1.7183192204\\
-0.2581610045	-1.6541676367\\
-0.2581609913	-1.6845916219\\
-0.2581440328	-1.6562223524\\
-0.2580663467	-1.6654758352\\
-0.2578779582	-1.6913277151\\
-0.2578457427	-1.690750589\\
-0.2577620051	-1.6297761241\\
-0.25771188	-1.6685512368\\
-0.2576205093	-1.7123734685\\
-0.2575834075	-1.6593739504\\
-0.2575706795	-1.6888162415\\
-0.2575064241	-1.7006514788\\
-0.2574144778	-1.6243929205\\
-0.2573161	-1.6267434981\\
-0.2573058138	-1.62582043\\
-0.2572816727	-1.6252633797\\
-0.2571700905	-1.7260930176\\
-0.2570536133	-1.682607963\\
-0.2570406272	-1.6383026141\\
-0.2570110565	-1.6307112521\\
-0.2569953837	-1.7057414638\\
-0.2569630211	-1.6997087362\\
-0.256942481	-1.6812083243\\
-0.2569147173	-1.7040474902\\
-0.2568162091	-1.7244325068\\
-0.2567762519	-1.7177561246\\
-0.2567307167	-1.7198083698\\
-0.2566439323	-1.6233895648\\
-0.2566164624	-1.6721670045\\
-0.2566004815	-1.7137228035\\
-0.2565941531	-1.6602168815\\
-0.2565450129	-1.641065674\\
-0.2564416985	-1.7154514174\\
-0.256432501	-1.6832284911\\
-0.2563894598	-1.7274034142\\
-0.256371031	-1.6290933231\\
-0.2563034432	-1.6421731935\\
-0.256287357	-1.6650815367\\
-0.2562402976	-1.7053513837\\
-0.2561878579	-1.7162358542\\
-0.256179645	-1.664150001\\
-0.2560686228	-1.6924602673\\
-0.2560092645	-1.7017343067\\
-0.2559992842	-1.6266879242\\
-0.2556899973	-1.7213350777\\
-0.2555392625	-1.6625194461\\
-0.2555085866	-1.6631645812\\
-0.2553912984	-1.6716648964\\
-0.2553684934	-1.6515711891\\
-0.2553375347	-1.6918172937\\
-0.2553308646	-1.6613024502\\
-0.2552353438	-1.6766524067\\
-0.255135955	-1.6375549391\\
-0.254955957	-1.6707413699\\
-0.2548495436	-1.6972024129\\
-0.2547811406	-1.6642402287\\
-0.2547541461	-1.665658672\\
-0.2547461078	-1.6415929312\\
-0.2547211488	-1.6569344407\\
-0.2546692314	-1.6778900068\\
-0.2546204603	-1.6346661819\\
-0.2545306572	-1.7269414206\\
-0.2544976069	-1.7160760769\\
-0.2544214935	-1.7196783565\\
-0.2543556735	-1.6942940311\\
-0.2543457243	-1.6752144975\\
-0.25433176	-1.6985814243\\
-0.2540769759	-1.7115436279\\
-0.2540229499	-1.7212921378\\
-0.2540024166	-1.6469441803\\
-0.2539375056	-1.6323950031\\
-0.2539225833	-1.6279887357\\
-0.253768449	-1.6260029891\\
-0.2536579005	-1.6994759131\\
-0.2536453832	-1.6662962557\\
-0.2535745498	-1.7075085887\\
-0.2535674331	-1.6737249894\\
-0.2535549114	-1.6482302705\\
-0.2534155147	-1.6943678379\\
-0.2533756609	-1.6589310085\\
-0.2533622657	-1.6336373903\\
-0.2532060703	-1.7141013583\\
-0.2529942419	-1.7029053801\\
-0.2529358703	-1.6915351713\\
-0.2529299099	-1.6473797542\\
-0.2528397917	-1.7099126087\\
-0.2527688498	-1.6704106613\\
-0.2527185321	-1.6389118155\\
-0.2526719094	-1.6342540272\\
-0.2525629322	-1.6423027468\\
-0.2525414892	-1.6743054948\\
-0.2524984152	-1.6371535152\\
-0.2524342544	-1.7073200416\\
-0.2524245558	-1.7012534222\\
-0.2523845983	-1.6656164802\\
-0.2523503773	-1.6986550257\\
-0.2522257877	-1.6801276837\\
-0.2520985943	-1.7061748779\\
-0.2520550142	-1.7191761374\\
-0.2519540555	-1.6374940342\\
-0.251753465	-1.6805804666\\
-0.2517231634	-1.6280130028\\
-0.2517229191	-1.7125862292\\
-0.251701895	-1.7085624439\\
-0.2514456916	-1.6320585405\\
-0.2514284838	-1.686723824\\
-0.2512658446	-1.7198565312\\
-0.2512638463	-1.6262310408\\
-0.251097681	-1.6744053864\\
-0.2510700968	-1.7078872253\\
-0.2509463377	-1.6310184076\\
-0.2508306872	-1.7134665727\\
-0.2505516836	-1.7034906299\\
-0.2505362278	-1.6268916108\\
-0.2505226139	-1.7171826525\\
-0.2504709871	-1.6926467034\\
-0.250299292	-1.6357698748\\
-0.2502231344	-1.672557751\\
-0.2501664028	-1.6663455245\\
-0.2500637865	-1.677234937\\
-0.2500018405	-1.6881114787\\
-0.2498792812	-1.701875016\\
-0.2496539992	-1.67227521\\
-0.2495450885	-1.6505008467\\
-0.2495056339	-1.6292635227\\
-0.2494953108	-1.6484632927\\
-0.2493343685	-1.6435780594\\
-0.2492105107	-1.6518386799\\
-0.2489239554	-1.6951290007\\
-0.2489117285	-1.6230728413\\
-0.2489050061	-1.6564273052\\
-0.2487476863	-1.6901102281\\
-0.2485907788	-1.6742729274\\
-0.2484484785	-1.6701144952\\
-0.2483400884	-1.6801393742\\
-0.2483253279	-1.6412057794\\
-0.2483171935	-1.6247942009\\
-0.2482818759	-1.7085585336\\
-0.2482573663	-1.6299637568\\
-0.248229509	-1.6627106266\\
-0.2481047928	-1.6471631931\\
-0.248055863	-1.6312997097\\
-0.2479564557	-1.6379664024\\
-0.2479308922	-1.7111268615\\
-0.247894519	-1.6668966429\\
-0.2476240272	-1.6483194388\\
-0.2475949564	-1.6302714567\\
-0.2475571049	-1.7030986096\\
-0.2475521059	-1.7058071895\\
-0.2473747652	-1.6945257178\\
-0.2473633716	-1.6874182214\\
-0.2473172301	-1.6592623216\\
-0.2472927482	-1.6553381749\\
-0.2472691102	-1.6527160698\\
-0.2471526964	-1.6406961274\\
-0.2471107717	-1.6567730841\\
-0.2471065963	-1.691802648\\
-0.2469706966	-1.66398374\\
-0.2468927599	-1.6930554891\\
-0.2468138817	-1.6744098034\\
-0.2464089991	-1.6375946035\\
-0.2463692478	-1.7074206076\\
-0.2462754133	-1.6756294363\\
-0.2462482534	-1.638705646\\
-0.2462380904	-1.6248333491\\
-0.2461666931	-1.6994574116\\
-0.2460272248	-1.6743389461\\
-0.2459465653	-1.7047066715\\
-0.2458709992	-1.6768185378\\
-0.2458476753	-1.7080786466\\
-0.245816778	-1.6516751515\\
-0.2456719849	-1.6890617082\\
-0.2453302779	-1.6801484807\\
-0.2450193717	-1.6589858458\\
-0.2449080537	-1.6680782028\\
-0.2448209351	-1.6572425466\\
-0.2448160044	-1.6276091789\\
-0.2447566577	-1.7045858288\\
-0.2445164464	-1.6366058359\\
-0.2445138822	-1.6711514744\\
-0.2443501643	-1.6935856884\\
-0.2443235898	-1.6619913352\\
-0.2442069347	-1.7026610852\\
-0.2441573627	-1.6476162466\\
-0.2440727012	-1.6292937194\\
-0.2439879439	-1.7070417119\\
-0.2439699701	-1.6387423581\\
-0.2438978915	-1.6698743652\\
-0.243840232	-1.6797908178\\
-0.2438202922	-1.644253343\\
-0.2438148581	-1.6672601454\\
-0.2436736399	-1.6948709385\\
-0.2435211934	-1.6491062498\\
-0.2434697029	-1.6777818995\\
-0.2434172106	-1.6693738097\\
-0.2433855974	-1.6532169711\\
-0.2433400409	-1.6644887627\\
-0.2432592927	-1.6923051265\\
-0.2432284269	-1.6679933654\\
-0.2431708873	-1.6561509275\\
-0.2430635522	-1.6504546625\\
-0.2428569362	-1.6621701601\\
-0.2427030823	-1.690959537\\
-0.2425589384	-1.6600034179\\
-0.2423548766	-1.7003729794\\
-0.242280535	-1.6585606446\\
-0.2422328428	-1.6241513342\\
-0.2420642967	-1.6533449024\\
-0.2420558525	-1.6917574789\\
-0.2420255921	-1.6630413065\\
-0.2419986969	-1.6820688698\\
-0.2417725844	-1.660729472\\
-0.241739227	-1.6506662129\\
-0.2415259444	-1.6646121156\\
-0.2414470153	-1.6783665155\\
-0.2413859431	-1.6321769411\\
-0.2413517731	-1.6366552404\\
-0.2413090954	-1.6533375505\\
-0.2412183768	-1.6950251729\\
-0.2411401708	-1.6666510805\\
-0.2410995686	-1.6932963098\\
-0.2410454091	-1.6234673752\\
-0.2409875971	-1.6821119961\\
-0.2409439976	-1.6511930308\\
-0.2409356199	-1.6990766597\\
-0.240801276	-1.6254449394\\
-0.2407215142	-1.6841816609\\
-0.2405817662	-1.6946293435\\
-0.2405266563	-1.6617071804\\
-0.2403809371	-1.6400055945\\
-0.2403608939	-1.6311032049\\
-0.2400508827	-1.6880838976\\
-0.2398947016	-1.6492905146\\
-0.2398624201	-1.660830104\\
-0.2398126866	-1.6583913153\\
-0.2397586436	-1.6973565272\\
-0.2396551423	-1.6570755351\\
-0.2396378614	-1.6656205142\\
-0.2396017481	-1.6299912779\\
-0.2395897333	-1.6464380427\\
-0.2391939677	-1.6674065433\\
-0.2391785733	-1.6523461946\\
-0.2391586442	-1.641000989\\
-0.2390225019	-1.6471711504\\
-0.2389795317	-1.6380857977\\
-0.238913135	-1.6967325254\\
-0.2384729915	-1.6930775091\\
-0.2383809818	-1.653354304\\
-0.2382754809	-1.6665179007\\
-0.2382457573	-1.6693837075\\
-0.2381921553	-1.6487115799\\
-0.23813641	-1.630356097\\
-0.2380889966	-1.6419526441\\
-0.2380345062	-1.6914961\\
-0.2373750568	-1.6489396734\\
-0.2372411684	-1.6792611464\\
-0.2371524316	-1.623694567\\
-0.2370242185	-1.6385771847\\
-0.236908205	-1.6708655436\\
-0.2368356741	-1.6413328297\\
-0.2368346051	-1.6803271668\\
-0.2367020808	-1.6681170398\\
-0.2366101331	-1.6586889449\\
-0.2364531379	-1.6276530562\\
-0.23641829	-1.6378148686\\
-0.236374666	-1.6619339984\\
-0.2361967349	-1.689311839\\
-0.2361590718	-1.6572945068\\
-0.2360884633	-1.6242009953\\
-0.2358538291	-1.6357301905\\
-0.2358118843	-1.6591441123\\
-0.2357835295	-1.6495787029\\
-0.2356478554	-1.6691567384\\
-0.2356226447	-1.6607106465\\
-0.2355966674	-1.6273235041\\
-0.2355624042	-1.6578355721\\
-0.235525742	-1.6664466979\\
-0.2355135662	-1.6772531925\\
-0.235447283	-1.6559593174\\
-0.2353379075	-1.6477490357\\
-0.2352974962	-1.6231835535\\
-0.2352862342	-1.6715870726\\
-0.2351763844	-1.6881705901\\
-0.2351175868	-1.6286741651\\
-0.2349379846	-1.635337016\\
-0.2348262003	-1.6501602416\\
-0.2348057791	-1.6737042755\\
-0.234640442	-1.6508991367\\
-0.2346081311	-1.6373514064\\
-0.2345362729	-1.6658572201\\
-0.2344457514	-1.6268919655\\
-0.2342374282	-1.6773315691\\
-0.2340358902	-1.6505513882\\
-0.2340348509	-1.679186462\\
-0.2340034078	-1.6763182511\\
-0.233981834	-1.6591015492\\
-0.2339196219	-1.650006864\\
-0.233847878	-1.6253553051\\
-0.2338196727	-1.6400683053\\
-0.2335648808	-1.6780036545\\
-0.2333125757	-1.6475791425\\
-0.2332322659	-1.6788843694\\
-0.2330895812	-1.632660144\\
-0.2328350279	-1.6438724706\\
-0.2328147918	-1.6468109495\\
-0.2326455982	-1.6496854539\\
-0.2325890611	-1.6622044304\\
-0.2323971264	-1.6601927179\\
-0.2323445973	-1.6365238056\\
-0.2320987826	-1.6820248029\\
-0.2320403139	-1.6841630842\\
-0.2318909721	-1.6760673635\\
-0.2318386745	-1.6619604901\\
-0.231815184	-1.6797982018\\
-0.2317861087	-1.6783701537\\
-0.2316869848	-1.6408126066\\
-0.2316418263	-1.6497554549\\
-0.2314790304	-1.6568337783\\
-0.231441465	-1.6356072346\\
-0.2313279462	-1.6687029606\\
-0.2311802531	-1.6267878286\\
-0.2311492731	-1.6399402326\\
-0.230993427	-1.624219724\\
-0.230930686	-1.6562320784\\
-0.2306283034	-1.6231608756\\
-0.2305280325	-1.6581191898\\
-0.2305035243	-1.6504094633\\
-0.2304667347	-1.6661707781\\
-0.2302076782	-1.6406688874\\
-0.2301797231	-1.6328350318\\
-0.2299495704	-1.6231649453\\
-0.2299477307	-1.6440796911\\
-0.2298759477	-1.6682174752\\
-0.2297473451	-1.6419066548\\
-0.229406548	-1.6555750703\\
-0.2294062883	-1.6240382735\\
-0.2293785511	-1.6725293659\\
-0.2292509059	-1.6680444069\\
-0.229130175	-1.6299076454\\
-0.2291117915	-1.630989366\\
-0.2290813518	-1.6522746378\\
-0.2288667367	-1.6538076907\\
-0.2287526688	-1.6407568865\\
-0.2286710165	-1.6713626725\\
-0.2286511193	-1.6640573557\\
-0.228520761	-1.6459857591\\
-0.2284791964	-1.6598274099\\
-0.2282716992	-1.6341063955\\
-0.2280461134	-1.6381922074\\
-0.2280257229	-1.6674090551\\
-0.2276290567	-1.6374006058\\
-0.2276116452	-1.6548604933\\
-0.2275357452	-1.6573295493\\
-0.227355465	-1.6433229926\\
-0.2264051612	-1.6518591523\\
-0.2263846653	-1.6558828677\\
-0.2261543249	-1.6674087924\\
-0.2261011153	-1.648338405\\
-0.2257908157	-1.6638217525\\
-0.225672672	-1.6712059656\\
-0.2255144016	-1.6281773066\\
-0.2253301277	-1.6331682495\\
-0.225164021	-1.6477920443\\
-0.225094338	-1.654177501\\
-0.2250582917	-1.6627704738\\
-0.2250359974	-1.655836997\\
-0.2248793288	-1.6401754506\\
-0.224768072	-1.6341758919\\
-0.2247454078	-1.6437413317\\
-0.2243935788	-1.6275864108\\
-0.2241647761	-1.6686204103\\
-0.2240941668	-1.6428604972\\
-0.2238683051	-1.6485877658\\
-0.2237730351	-1.6674329239\\
-0.2235880048	-1.6433417611\\
-0.223490642	-1.650653325\\
-0.2234195812	-1.6370750502\\
-0.2232086264	-1.6391648596\\
-0.2231788489	-1.6363672018\\
-0.2230555366	-1.6336027817\\
-0.2228085003	-1.6521677677\\
-0.2227586931	-1.6644296725\\
-0.2225001426	-1.6348500371\\
-0.2224034835	-1.6312787917\\
-0.2223936015	-1.6318796213\\
-0.2222861184	-1.6435821385\\
-0.2222273985	-1.633735059\\
-0.2219327193	-1.6543386934\\
-0.2219190747	-1.6453333485\\
-0.2214657686	-1.6247507105\\
-0.2210847356	-1.6474822254\\
-0.2208865017	-1.6441861273\\
-0.2207127967	-1.6601870109\\
-0.2205829817	-1.6234822641\\
-0.2205096985	-1.6260010367\\
-0.2203866249	-1.6466228145\\
-0.2199979799	-1.6384759229\\
-0.2199262271	-1.6495056538\\
-0.2199027709	-1.6527206844\\
-0.21969798	-1.6361976605\\
-0.2193512113	-1.6293391291\\
-0.2189745224	-1.6260261906\\
-0.2189041353	-1.6284067468\\
-0.2187928975	-1.6409865606\\
-0.2186402308	-1.6571359657\\
-0.218341736	-1.6249411666\\
-0.2183101823	-1.6496418246\\
-0.2181460304	-1.6556362308\\
-0.2175781542	-1.6533606389\\
-0.2175174293	-1.6254243792\\
-0.2172631338	-1.6429345356\\
-0.2171766316	-1.6540394102\\
-0.2170216793	-1.635754454\\
-0.2163105392	-1.6359284838\\
-0.2161739348	-1.6372884654\\
-0.2161354515	-1.6256956001\\
-0.2154575586	-1.6461210092\\
-0.2148941547	-1.6517151525\\
-0.2147701407	-1.6263971321\\
-0.2141726571	-1.6489798013\\
-0.214078042	-1.6244895002\\
-0.2139064177	-1.6323853774\\
-0.2135045674	-1.63599337\\
-0.2131574761	-1.6426253961\\
-0.2130532441	-1.6381953461\\
-0.2125913574	-1.6318402257\\
-0.212396381	-1.6459286666\\
-0.2117067714	-1.6345954074\\
-0.2116980281	-1.6418758069\\
-0.2111139984	-1.6335308427\\
-0.2110698664	-1.6242892364\\
-0.2108306302	-1.6366696245\\
-0.2104267845	-1.6361255282\\
-0.2103929251	-1.6425007678\\
-0.2089063735	-1.6360419301\\
-0.2088962027	-1.637121422\\
-0.2080802388	-1.633955891\\
-0.207731474	-1.6241279173\\
-0.207540547	-1.6307223418\\
-0.2065404771	-1.635767309\\
-0.2058599313	-1.6333863119\\
-0.2055635385	-1.6323379233\\
-0.2032516312	-1.6285788273\\
-0.2027055675	-1.6245466301\\
-0.2011756828	-1.6235002374\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
-0.2671324327	-1.7332352086\\
-0.2823707851	-1.7303116833\\
-0.2833077523	-1.7301319232\\
-0.2899522947	-1.728857147\\
-0.2909963028	-1.7286568508\\
-0.3327871756	-1.7206391418\\
-0.3311671995	-1.7209043813\\
-0.3293502128	-1.7212018775\\
-0.3284753743	-1.7213451152\\
-0.3256481603	-1.7218080164\\
-0.3243389664	-1.7220223713\\
-0.3220696994	-1.7223939196\\
-0.3212562023	-1.7225640047\\
-0.3202835948	-1.7226863594\\
-0.31829515	-1.7230119284\\
-0.3170163085	-1.7232213138\\
-0.3078974396	-1.7187578853\\
-0.2575357366	-1.6228119295\\
-0.1997356315	-1.6233229156\\
-0.2580315934	-1.7343847235\\
-0.2591243833	-1.7345463705\\
-0.2623180395	-1.7340234716\\
-0.262994214	-1.7339027086\\
-0.2671324327	-1.7332352086\\
};




==> figures/nnv/nnv-example_19.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
2.4553346291	1.3565924554\\
2.2338082885	1.3618346691\\
2.059989099	1.3797742494\\
2.0646146366	1.3882292138\\
2.071201068	1.3982635646\\
2.085672915	1.4130641813\\
2.3071992557	1.4078219676\\
2.4810184452	1.3898823873\\
2.4763929075	1.3814274229\\
2.4698064761	1.3713930721\\
2.4553346291	1.3565924554\\
};


\addplot[plotstyle2]
table[row sep=crcr]{%
x	y\\
2.0733018929	1.3931477603\\
2.0779251547	1.3931341439\\
2.0825298927	1.3959155115\\
2.0827762455	1.3924490959\\
2.087347284	1.3932048563\\
2.0879900623	1.3948578532\\
2.0882733275	1.3921320548\\
2.0943891709	1.3939106661\\
2.1010299751	1.3999047807\\
2.1033219419	1.3969449709\\
2.1034143197	1.3943977585\\
2.1048136154	1.3975310743\\
2.1052501541	1.3948787634\\
2.1056354099	1.3956513207\\
2.1124290641	1.3939495446\\
2.1132030821	1.4016475846\\
2.1149249048	1.3955771536\\
2.115298209	1.3936449652\\
2.1154659609	1.3952763219\\
2.1170006983	1.4020386727\\
2.1206954276	1.3948886698\\
2.120721024	1.3976764079\\
2.1209894064	1.401952288\\
2.1214214954	1.402149435\\
2.1219718823	1.3930915425\\
2.1220140228	1.4026063625\\
2.1222049921	1.4008988559\\
2.1228287301	1.3988994687\\
2.123796707	1.3955199582\\
2.1238150846	1.3998290259\\
2.1239039966	1.4024207666\\
2.1250132713	1.3976059382\\
2.125062545	1.3934412194\\
2.1252432673	1.3915963074\\
2.1270045244	1.3979108589\\
2.1272409919	1.3911871596\\
2.1277611373	1.4010103385\\
2.1280787925	1.3977590148\\
2.1300273749	1.4014396958\\
2.1315527288	1.3988279531\\
2.1322729758	1.3896981955\\
2.1345459333	1.3923826947\\
2.1346299149	1.4028215592\\
2.1351958897	1.3898650352\\
2.1353247714	1.3938796227\\
2.1354352398	1.4023635495\\
2.1360818953	1.3975674654\\
2.1372820054	1.4028129218\\
2.1377482679	1.4007286221\\
2.1386805077	1.3908260918\\
2.1389770212	1.400064283\\
2.1398833644	1.4008244515\\
2.1412500064	1.4010329214\\
2.1422082525	1.4017430972\\
2.1445491176	1.3997536469\\
2.1448875816	1.3893324278\\
2.1454249395	1.4001415141\\
2.1458949407	1.3896777207\\
2.147242944	1.3983896518\\
2.1474326587	1.3912748884\\
2.1479446622	1.4026433763\\
2.1486465283	1.3891384084\\
2.1487205739	1.4007416571\\
2.1488680706	1.3952429776\\
2.1499560474	1.3914484167\\
2.1509465521	1.4027428472\\
2.1518880843	1.4005176761\\
2.1530509998	1.3997247008\\
2.1533805642	1.3989366021\\
2.1535418957	1.4020147461\\
2.1541073728	1.4010289666\\
2.1542581496	1.4027607299\\
2.154299458	1.4014910777\\
2.1545616843	1.4024048\\
2.1546480796	1.3981735003\\
2.1551499633	1.3959818985\\
2.1556844943	1.4000472809\\
2.1570555792	1.3891140965\\
2.1571379417	1.4010825407\\
2.1572596234	1.3994986235\\
2.1589733125	1.4023535227\\
2.1598316647	1.3909382204\\
2.1607297178	1.3995374781\\
2.1607867982	1.3921583271\\
2.1621471285	1.4016318728\\
2.1623429975	1.3886507497\\
2.1633288662	1.3973363027\\
2.1635528452	1.4029930281\\
2.1638314001	1.4005584073\\
2.1639242751	1.4025759961\\
2.1641371198	1.3936452702\\
2.1641657399	1.3899248295\\
2.1642047385	1.3993040202\\
2.1645195939	1.3985338412\\
2.1645651355	1.3990439907\\
2.1651853656	1.3987148969\\
2.1654269375	1.4017314544\\
2.1655193716	1.3923549093\\
2.166999513	1.3957429279\\
2.16726059	1.4001851715\\
2.1676745607	1.4005760626\\
2.1684928633	1.3982619943\\
2.1705895119	1.392156567\\
2.1716064551	1.397440075\\
2.1718089768	1.4020063319\\
2.1720549703	1.4028706026\\
2.1722179029	1.3992539884\\
2.1733374056	1.4002366364\\
2.1739336465	1.399509987\\
2.1744733915	1.3975766769\\
2.1751785885	1.3933090036\\
2.1755279368	1.3969318348\\
2.1759024107	1.399775975\\
2.175978077	1.3912305508\\
2.1760757413	1.3965143217\\
2.1770564572	1.3889411583\\
2.1775495524	1.4009169231\\
2.1777820542	1.4013046883\\
2.1778291379	1.4006404487\\
2.1781228986	1.3922274927\\
2.17821179	1.3946302187\\
2.1797839204	1.3963703487\\
2.180555626	1.4004244773\\
2.1806482622	1.3969056331\\
2.1806799677	1.4021648422\\
2.1821729428	1.4024960414\\
2.1822889944	1.3954716582\\
2.1826315505	1.398509916\\
2.1833636946	1.3904814629\\
2.1840654716	1.3989500184\\
2.1846469956	1.4003537795\\
2.1854119393	1.3969976504\\
2.1859521319	1.3891312963\\
2.1864065174	1.4013649963\\
2.1865082944	1.3988464441\\
2.1870904748	1.3905520636\\
2.187186279	1.4023259101\\
2.1875945697	1.3953709884\\
2.1878551838	1.3958601444\\
2.1887307072	1.3978782444\\
2.1888229007	1.4029380843\\
2.1892569038	1.3986089844\\
2.1892623926	1.3928737386\\
2.1893301438	1.3966477649\\
2.18959357	1.4003862511\\
2.1908872629	1.3958266577\\
2.1913285848	1.4024749843\\
2.1913491837	1.3950728288\\
2.1919965002	1.3922289276\\
2.1925138616	1.3985103117\\
2.1929946167	1.3999985818\\
2.1934395723	1.3944562904\\
2.1938139676	1.3962640025\\
2.1939379725	1.3939029445\\
2.1940161079	1.3896935155\\
2.1945147392	1.4028467329\\
2.1958744976	1.4000932047\\
2.1962298791	1.4026359417\\
2.1965078052	1.3949423572\\
2.1965117834	1.3978885787\\
2.1967349185	1.3976018673\\
2.1971463989	1.3969301241\\
2.1973982214	1.3873464891\\
2.1979348077	1.4010360004\\
2.1981806718	1.4016769108\\
2.1986369416	1.3971416824\\
2.1988510553	1.4031564549\\
2.1988630537	1.3922561399\\
2.1993567654	1.400078454\\
2.1995225796	1.397644269\\
2.1998968007	1.3941632274\\
2.1999715608	1.4006938777\\
2.200117665	1.40220934\\
2.2005442685	1.3995146897\\
2.2007049205	1.3953185881\\
2.2009877119	1.3958055877\\
2.2015839996	1.4020576482\\
2.2017571098	1.386416779\\
2.2020771769	1.3964324889\\
2.2021644432	1.3988317667\\
2.2026190949	1.3960179753\\
2.2026208863	1.392015749\\
2.2026345265	1.3975093263\\
2.202853066	1.4010696297\\
2.2028823045	1.4015336713\\
2.2029671613	1.4027556777\\
2.2030067748	1.3934003004\\
2.2034096924	1.3996138416\\
2.2035655233	1.3978488863\\
2.2038441324	1.3882400792\\
2.2043448657	1.3951821535\\
2.2050510172	1.3908566876\\
2.2050618254	1.4014720709\\
2.2052014341	1.3997339828\\
2.2056593166	1.3947182293\\
2.2058935289	1.397593271\\
2.2063084539	1.4033283072\\
2.206511979	1.3884442923\\
2.2065781395	1.3904524886\\
2.2069670253	1.3960495496\\
2.2070530373	1.3968865507\\
2.2071869906	1.387628916\\
2.2080999876	1.3958013456\\
2.2084019078	1.398831631\\
2.2085995297	1.4002072643\\
2.20878558	1.4027278671\\
2.2094116934	1.4019158219\\
2.2098188423	1.3950168828\\
2.2100245052	1.3968674067\\
2.2102213154	1.3956753605\\
2.210379757	1.3922737134\\
2.2106408667	1.3988035597\\
2.2111765675	1.3992817679\\
2.2116615149	1.4026340313\\
2.2119951116	1.4033300485\\
2.2122439168	1.39798838\\
2.2123384101	1.393259523\\
2.2123709346	1.4000045114\\
2.2125338874	1.4006470665\\
2.2128876244	1.3872633094\\
2.2137927181	1.4031555694\\
2.2138944827	1.3959443073\\
2.2145427665	1.3935744851\\
2.2146936511	1.4013690578\\
2.2149303231	1.3996335303\\
2.2153837737	1.3983790078\\
2.2163490735	1.3956993545\\
2.2167234682	1.4011029072\\
2.2168645142	1.3869623478\\
2.2171152736	1.3952341382\\
2.2178979237	1.3942744985\\
2.2180627946	1.3965712667\\
2.2187138121	1.394512115\\
2.218883029	1.3987497983\\
2.2190693728	1.3875059363\\
2.2191319814	1.4025891216\\
2.2193622807	1.3920038045\\
2.2195672626	1.3998886417\\
2.2200677704	1.4003192134\\
2.2201263418	1.4014956501\\
2.2216130353	1.3969240603\\
2.2219860816	1.3981991881\\
2.2221401942	1.399046409\\
2.2221858924	1.395188692\\
2.2229851914	1.3956009455\\
2.2230889687	1.3927826527\\
2.2237205476	1.3994642812\\
2.2239611359	1.3937954426\\
2.2244057625	1.3982268104\\
2.2246134408	1.4022187568\\
2.2250104712	1.401328914\\
2.2260921179	1.4031234065\\
2.2264238272	1.4025503491\\
2.2265849843	1.394723661\\
2.2269356224	1.4008037796\\
2.2272345006	1.397899008\\
2.2274766095	1.3967738812\\
2.2277114572	1.3996610139\\
2.2282380725	1.3999364769\\
2.2290147218	1.40289875\\
2.2292703787	1.3938020797\\
2.2295317149	1.3912128796\\
2.2297683475	1.3964895574\\
2.2305903085	1.3984803118\\
2.2307186866	1.3916304291\\
2.2308942857	1.4021368881\\
2.231407339	1.3920128159\\
2.2324952487	1.3941421593\\
2.2329486428	1.3974711836\\
2.2332038126	1.3959055803\\
2.2332470127	1.403410117\\
2.2332512003	1.4012472146\\
2.2337431332	1.3945028418\\
2.2338604318	1.3966269364\\
2.2343128844	1.3942120407\\
2.2344008881	1.3852362339\\
2.234834636	1.3952747271\\
2.2351775628	1.3946192679\\
2.2353989129	1.3974287833\\
2.235558003	1.393173151\\
2.2357932156	1.3985030371\\
2.2359858972	1.3950581325\\
2.2365794343	1.3926071738\\
2.2367998202	1.4010643185\\
2.2368052997	1.3884854322\\
2.2368075927	1.4035515792\\
2.237431614	1.3948609039\\
2.2374763639	1.3953877505\\
2.2377795527	1.3992308269\\
2.2378415256	1.3955738826\\
2.2379484617	1.3921079051\\
2.2385617662	1.4000340871\\
2.2390457123	1.3902938208\\
2.2390952983	1.3904955311\\
2.2391276115	1.398684586\\
2.2392977146	1.40207688\\
2.2393355166	1.3957925751\\
2.2399527417	1.3882667085\\
2.2400468353	1.3927443759\\
2.2401870835	1.3933575652\\
2.2404281626	1.3994441742\\
2.2404891674	1.3969118183\\
2.2406359076	1.3911946672\\
2.2407937779	1.4011868152\\
2.2409890352	1.3871180251\\
2.2415155744	1.3954883361\\
2.2421895314	1.3858837013\\
2.242233525	1.4026849585\\
2.2426800918	1.3967569506\\
2.2428041445	1.3985136979\\
2.2430483414	1.3929529071\\
2.2434348349	1.3963049034\\
2.2439249414	1.3840215699\\
2.2440645023	1.3908470447\\
2.2442303077	1.3943893694\\
2.2444586868	1.4020562384\\
2.2445443608	1.3960840801\\
2.2448000784	1.3950234038\\
2.2449031207	1.4036190477\\
2.2450610061	1.3975388811\\
2.245157927	1.3932000082\\
2.2451654753	1.395222492\\
2.245590495	1.3973332751\\
2.2459154113	1.3941740973\\
2.2459964014	1.4011356527\\
2.2461094151	1.3985917439\\
2.2462682398	1.3927173308\\
2.2464667421	1.3914106456\\
2.2469473294	1.389394267\\
2.2470461557	1.3918112669\\
2.2474243578	1.3967709035\\
2.2475893222	1.3890150074\\
2.247896433	1.3978703998\\
2.2482627643	1.3896393256\\
2.2486033277	1.3998153467\\
2.2486204522	1.3956327592\\
2.2488672811	1.3963868173\\
2.2498094106	1.3948643267\\
2.2498934693	1.3888676506\\
2.2500105808	1.3983832135\\
2.2504224802	1.4021046001\\
2.2508900885	1.3920278232\\
2.2516911721	1.4027791441\\
2.2523266472	1.4009709668\\
2.2525406565	1.3966031922\\
2.2526400244	1.3913251323\\
2.2532629918	1.4023718048\\
2.2535866479	1.4006130952\\
2.2539131516	1.4029113832\\
2.2544744917	1.3972753362\\
2.2544840835	1.3932313345\\
2.2562322422	1.3887480756\\
2.256715997	1.3901884336\\
2.2571814436	1.4019950996\\
2.2573187094	1.4026010758\\
2.2577757639	1.3986447731\\
2.2581240265	1.4022118985\\
2.258422915	1.4029379979\\
2.2584504761	1.3922990668\\
2.259020924	1.3953168051\\
2.2591954982	1.3963446607\\
2.2593551638	1.3939804229\\
2.2597148365	1.3934471916\\
2.2597538748	1.399988752\\
2.2601482343	1.4033659411\\
2.2602278102	1.3909483566\\
2.2613818009	1.3948939722\\
2.2616115118	1.392131085\\
2.2617909319	1.3907396813\\
2.2619553513	1.401893416\\
2.2619815506	1.391421644\\
2.2622119915	1.3990804492\\
2.2622232619	1.3995278343\\
2.2623027361	1.3902735269\\
2.262903161	1.4036249483\\
2.2631797403	1.4023514641\\
2.2634227132	1.3983430717\\
2.2640383945	1.3914726186\\
2.2643153169	1.3976568199\\
2.2645581765	1.3963033246\\
2.2645646868	1.4024789219\\
2.2653046711	1.3907906089\\
2.2653826856	1.3985963207\\
2.2655772356	1.3959371955\\
2.2657105535	1.3910426579\\
2.2658352689	1.3979512679\\
2.2658577767	1.3884373475\\
2.2662964271	1.3994248352\\
2.2662982395	1.4019351147\\
2.2663122845	1.3955663786\\
2.2670348163	1.3892428972\\
2.2671312952	1.3911928749\\
2.2673830456	1.3930265535\\
2.267774778	1.3947073513\\
2.2677875776	1.4009737989\\
2.2680759398	1.3921960869\\
2.2684547041	1.4024504698\\
2.2689237918	1.3960359226\\
2.269079292	1.3957786096\\
2.2691833605	1.3992951648\\
2.2691885388	1.3916256929\\
2.2693917002	1.3985248523\\
2.2699105301	1.3994824842\\
2.2699352377	1.400931077\\
2.2703705807	1.3897388128\\
2.2709973462	1.3927906034\\
2.2711299406	1.3979149348\\
2.2711846273	1.3882482757\\
2.2717781065	1.3934896089\\
2.2727404739	1.4013582615\\
2.272786253	1.4024626655\\
2.2728379493	1.3884091433\\
2.2731248537	1.3878415918\\
2.2736855236	1.3959780089\\
2.2737000856	1.4017680795\\
2.2738860204	1.403029474\\
2.2745142019	1.3904679633\\
2.2746866989	1.389094652\\
2.274842783	1.4002035611\\
2.2750235118	1.3978604909\\
2.2750490491	1.3964865423\\
2.2752516221	1.3894209206\\
2.2756407006	1.3970536476\\
2.2762369857	1.4016841317\\
2.2765270934	1.3956035346\\
2.2768982765	1.3965715681\\
2.2769987636	1.4036097436\\
2.2770668589	1.3896855321\\
2.2771739958	1.3899921337\\
2.27730386	1.3931286778\\
2.2773489669	1.388586201\\
2.2775747901	1.3894984197\\
2.2776348037	1.4002127618\\
2.2777068518	1.3975282173\\
2.2780939534	1.3995083941\\
2.2781865454	1.4020282603\\
2.2782963796	1.4008349013\\
2.2784055594	1.3960477217\\
2.2784651583	1.3971984305\\
2.2787041788	1.3913185039\\
2.2788864808	1.3922327864\\
2.2789742654	1.3874217475\\
2.2789883292	1.4027129397\\
2.2791762825	1.3974100457\\
2.2792651662	1.3989382144\\
2.2795030608	1.3962576665\\
2.279532518	1.3915566041\\
2.2800944395	1.4021204276\\
2.2806321549	1.3953466518\\
2.2806541415	1.4025721743\\
2.2807535366	1.3981211419\\
2.2808736976	1.3922337258\\
2.2809489282	1.3937585483\\
2.281149804	1.3911789478\\
2.2813582531	1.4009029976\\
2.2813931851	1.3964114313\\
2.2816723678	1.4013231406\\
2.2818011687	1.3885050953\\
2.2823942368	1.3948647145\\
2.2824674868	1.3881527983\\
2.2826390653	1.4025228648\\
2.2827516239	1.3940620195\\
2.2828044483	1.3890767838\\
2.2830985126	1.3916718381\\
2.283580496	1.402356296\\
2.2847413305	1.3993973929\\
2.2848270914	1.4018334384\\
2.2856477808	1.3896598008\\
2.2860996429	1.3931075944\\
2.2864653461	1.3948761966\\
2.2867654605	1.4011456402\\
2.2867886778	1.4015049935\\
2.287285943	1.3950611859\\
2.287436304	1.3890382925\\
2.2874534465	1.3976237381\\
2.2877247896	1.4017293658\\
2.2880062336	1.3982374709\\
2.2881539591	1.3946172501\\
2.2882044304	1.3920597047\\
2.288322446	1.400397006\\
2.2885585898	1.3930130965\\
2.2885708236	1.3901450638\\
2.2888137767	1.4008315697\\
2.2888609827	1.4006169967\\
2.2891442176	1.4019446485\\
2.2892186739	1.3879574213\\
2.2892445555	1.397766846\\
2.2892742993	1.397202371\\
2.2893163833	1.3917118864\\
2.2899397795	1.4009954479\\
2.2899952749	1.3895830255\\
2.290714608	1.3923747062\\
2.2908139532	1.4014565837\\
2.2910724619	1.3913970682\\
2.2912164654	1.3994186065\\
2.2913870621	1.3963595959\\
2.2914012602	1.387644953\\
2.2917937119	1.4005247607\\
2.2919273029	1.390696773\\
2.2921266277	1.3898729811\\
2.2921825187	1.3992042918\\
2.2924970696	1.3888788543\\
2.292817281	1.3985737386\\
2.2928357392	1.3995234001\\
2.2935676399	1.3921152718\\
2.2937533756	1.4010283333\\
2.2939424038	1.3894894488\\
2.2940760591	1.3953082536\\
2.2942383906	1.3907993743\\
2.2945943913	1.3878582333\\
2.2947687059	1.4007582945\\
2.2948263812	1.3973577007\\
2.2949265656	1.3885085678\\
2.2952337772	1.3998773686\\
2.2953103119	1.3961131282\\
2.2953572657	1.3911776769\\
2.2953845065	1.3949693336\\
2.2954638494	1.3992908425\\
2.2955566581	1.3981835741\\
2.296008279	1.3924224338\\
2.2961084339	1.3894260936\\
2.2972931838	1.3952936398\\
2.2978685429	1.397445697\\
2.2984623641	1.3990968169\\
2.2990517363	1.3976839308\\
2.2992045087	1.3899625007\\
2.299322341	1.3968646717\\
2.2997265065	1.3970889959\\
2.2998093018	1.3997123991\\
2.2998952402	1.3983171848\\
2.2999808137	1.3985358196\\
2.3001871778	1.3953163095\\
2.300520462	1.3988371993\\
2.3014005089	1.3980284675\\
2.3015857806	1.3997923411\\
2.3018175963	1.3900324273\\
2.3020973084	1.3939817993\\
2.3021691888	1.3978282161\\
2.3022745082	1.3927613337\\
2.302276312	1.3991839644\\
2.3024175296	1.3981918635\\
2.3024980772	1.3964744097\\
2.3031289471	1.3949566457\\
2.3031732133	1.3916016823\\
2.303387962	1.3937878083\\
2.3037695776	1.3956130498\\
2.3044143749	1.3885874142\\
2.3046074833	1.3881015043\\
2.3052870507	1.3987001907\\
2.3058516113	1.3975310286\\
2.3060620388	1.3989682421\\
2.3061660326	1.3921723198\\
2.3065913584	1.3962457461\\
2.3069914964	1.3981216222\\
2.3070576327	1.3908132772\\
2.3075149848	1.3945602907\\
2.3075928812	1.388816109\\
2.307734712	1.3992129119\\
2.3085071638	1.3892321805\\
2.309121105	1.3975315422\\
2.3093197412	1.3915352562\\
2.3095275111	1.3970246399\\
2.3097092207	1.3938541428\\
2.3101298264	1.3967244203\\
2.3106541897	1.3973923219\\
2.3106605578	1.3882568663\\
2.3107484345	1.3987400748\\
2.3108265811	1.3946123944\\
2.3120076351	1.3904967828\\
2.3120315492	1.3880184471\\
2.3120489766	1.3976769521\\
2.3122113258	1.3979856921\\
2.3125663006	1.3971260936\\
2.312665997	1.3945054488\\
2.3128201273	1.3973703947\\
2.3128860555	1.3885608815\\
2.3131323113	1.3955486705\\
2.3137632132	1.3908429769\\
2.3139879122	1.3905946981\\
2.313989638	1.3929544704\\
2.3140136702	1.3894227736\\
2.3144818173	1.3915821133\\
2.3152355023	1.3939189357\\
2.3157796179	1.3959564444\\
2.3162344401	1.3962800695\\
2.3165705148	1.3882653375\\
2.3170983427	1.3945181401\\
2.3172328955	1.3955307319\\
2.3177402858	1.3959189798\\
2.3180811246	1.3876863958\\
2.3189141043	1.388414978\\
2.3190960703	1.3908840523\\
2.3191876889	1.3961426979\\
2.3192473334	1.3952513415\\
2.3198986991	1.3948646702\\
2.3201154539	1.3974458364\\
2.3203097488	1.3955940679\\
2.3203981092	1.396734485\\
2.3204253079	1.3971905557\\
2.3206286219	1.3934290064\\
2.3212864904	1.396558242\\
2.3215902824	1.389842453\\
2.3218586015	1.3931001337\\
2.3219819269	1.3950184784\\
2.3226886427	1.3928113166\\
2.3230613456	1.3932322369\\
2.3232012594	1.3921587074\\
2.3232204105	1.389467096\\
2.3241820869	1.3940273175\\
2.3242862167	1.3958813161\\
2.3244866775	1.39636606\\
2.3253695527	1.3897506296\\
2.3253695908	1.3882765378\\
2.3254735683	1.3944900698\\
2.3256681674	1.3952509871\\
2.3257726123	1.3962079916\\
2.3264042755	1.3965888001\\
2.3272636537	1.3960004358\\
2.3273317322	1.3942024182\\
2.3275342379	1.3898098748\\
2.3277281939	1.395169148\\
2.32788589	1.3918202122\\
2.3286364603	1.3938955363\\
2.3287884941	1.3933209084\\
2.3292239321	1.38944227\\
2.3297097536	1.392030036\\
2.3300991151	1.3944553364\\
2.3301596434	1.3881004578\\
2.3306200063	1.3957635947\\
2.3306844378	1.38879547\\
2.331112698	1.3933538899\\
2.3314161587	1.395317186\\
2.3316392264	1.3929250905\\
2.3316415251	1.389028846\\
2.3322641135	1.3937322784\\
2.3325148569	1.3946733343\\
2.3326219883	1.3955317566\\
2.3327420493	1.390985355\\
2.3327693149	1.3886880631\\
2.3338078721	1.3934652291\\
2.3343533905	1.3880532185\\
2.3346689414	1.3940313304\\
2.3354536733	1.3925474022\\
2.3356738802	1.3944953399\\
2.3357017132	1.3914066758\\
2.3358228017	1.3907118953\\
2.3359271222	1.3903247509\\
2.3366410559	1.3895502224\\
2.336910138	1.3939498856\\
2.3369397529	1.3933978645\\
2.3369437472	1.394258863\\
2.3371561327	1.3879256169\\
2.3374057754	1.3947546283\\
2.3374281272	1.3923764848\\
2.3375978957	1.3912802954\\
2.3377739538	1.3949827689\\
2.3385997166	1.3945119966\\
2.3391899873	1.3939060548\\
2.3397580684	1.3883691268\\
2.3399472293	1.3946594437\\
2.3401805905	1.3935336539\\
2.3406618888	1.3931196209\\
2.3407580122	1.3941932797\\
2.3416432632	1.3884955527\\
2.3420312375	1.3929846539\\
2.3422979774	1.3936637374\\
2.3430845957	1.3908975099\\
2.3442369582	1.3937147344\\
2.344515717	1.3933362592\\
2.3445570724	1.3918863424\\
2.3448298332	1.3913951764\\
2.3456150061	1.3928809275\\
2.3463610508	1.392490286\\
2.3465175939	1.390241766\\
2.3465715775	1.3936737275\\
2.3470409194	1.3917935245\\
2.3476946958	1.3933757165\\
2.3478332836	1.3907743035\\
2.34801937	1.3883449819\\
2.3482711714	1.3901596509\\
2.3485854988	1.3919372744\\
2.348759385	1.3921376588\\
2.3491500343	1.3898891134\\
2.3494404944	1.392607394\\
2.3494780457	1.3923839467\\
2.350083785	1.3902785745\\
2.3504343198	1.3913112324\\
2.351184437	1.3908934585\\
2.3515349225	1.3882504386\\
2.3516251943	1.3923333404\\
2.352545634	1.3917149479\\
2.3533972822	1.3908983071\\
2.3542203792	1.3896064359\\
2.3542494789	1.3900111596\\
2.3548502349	1.3913429482\\
2.3549395956	1.3906516681\\
2.3562199902	1.3920759808\\
2.3566214938	1.3923292903\\
2.3567038338	1.3899970918\\
2.35689009	1.390818787\\
2.3570123385	1.3902177539\\
2.3575686162	1.3883719491\\
2.3576177813	1.3916982305\\
2.3581131697	1.389324855\\
2.3581295662	1.3896623516\\
2.3588609406	1.3918243956\\
2.3592300912	1.388480309\\
2.3592697283	1.3914690521\\
2.3593230006	1.3906404586\\
2.3597520641	1.3912002444\\
2.3599567473	1.3916651439\\
2.3599579568	1.3893819353\\
2.3602670409	1.3891043759\\
2.3605522069	1.3879113039\\
2.3607412764	1.3902160052\\
2.3625116031	1.3880363972\\
2.3628853881	1.3874107942\\
2.3629037478	1.3886138476\\
2.3630664575	1.3883792536\\
2.3636595489	1.3908429887\\
2.3642121138	1.3898997885\\
2.3650010193	1.3874165654\\
2.36527801	1.38885635\\
2.3656928764	1.3886058075\\
2.3657472833	1.3892366417\\
2.3668280229	1.386951202\\
2.3673636275	1.3905166586\\
2.3679933153	1.3888810715\\
2.368075574	1.3901950888\\
2.3681785028	1.3885577244\\
2.3682369772	1.3891246337\\
2.3683808536	1.3874102819\\
2.3699984975	1.3902157207\\
2.3701800829	1.3874856415\\
2.3709636664	1.3893671697\\
2.371085448	1.3886438121\\
2.3716957514	1.3876517516\\
2.3720891014	1.3884259904\\
2.3725726017	1.3890319403\\
2.3728238769	1.3869419539\\
2.3730708862	1.3899330028\\
2.3732968107	1.3872910073\\
2.3742682178	1.3881637065\\
2.3742951564	1.3858147122\\
2.3746534815	1.3891153043\\
2.3750385366	1.3854325394\\
2.3759140723	1.3869151472\\
2.3761642406	1.3851346873\\
2.3763714951	1.3871753314\\
2.3763733601	1.3895534432\\
2.3766406694	1.3860132372\\
2.3768728228	1.3867184194\\
2.3769608017	1.3882153035\\
2.3772200588	1.3891072175\\
2.377557915	1.3893607554\\
2.3780939002	1.3848046584\\
2.3781581342	1.3876827149\\
2.3784082155	1.3888092931\\
2.3792464922	1.3882459372\\
2.3795665978	1.3846391506\\
2.3798298214	1.3852839531\\
2.3800441627	1.3862166487\\
2.3802716746	1.3866966408\\
2.3819611686	1.38522834\\
2.3821236842	1.3872602973\\
2.3821355545	1.3875033116\\
2.3822651247	1.3855817963\\
2.3838051806	1.3858272949\\
2.3852310783	1.3879735743\\
2.3855281835	1.3867787824\\
2.385802277	1.3863325044\\
2.3862870108	1.3881696164\\
2.3865610297	1.3873898311\\
2.3869576667	1.3857852324\\
2.3887308215	1.3869139419\\
2.3893381347	1.3859571176\\
2.3896674517	1.3852669869\\
2.3902913857	1.3832134371\\
2.3904031031	1.3836896439\\
2.3907883312	1.387142206\\
2.3911061411	1.3842647017\\
2.3911923941	1.3846038355\\
2.3919180891	1.3835302251\\
2.3920003484	1.3868168068\\
2.3931169762	1.3841868518\\
2.3932861262	1.3847263022\\
2.3935272867	1.3826006802\\
2.3945165076	1.3839949617\\
2.3951327378	1.3859823555\\
2.3955130785	1.3832023564\\
2.3960039889	1.3846162036\\
2.3962560786	1.3830048739\\
2.3968350719	1.3826313667\\
2.3973003541	1.3828192719\\
2.3981986016	1.3833883007\\
2.3983113221	1.3825023619\\
2.3983149698	1.3844359321\\
2.3988596421	1.3821136627\\
2.4004939722	1.3831823196\\
2.4013007607	1.3845050777\\
2.4020868355	1.3808535171\\
2.4021285586	1.3827752834\\
2.4042208379	1.3832640347\\
2.4044197133	1.3829108967\\
2.4047018429	1.3802798363\\
2.4047021658	1.3805297621\\
2.4051267794	1.3816951494\\
2.4061680304	1.3812907356\\
2.4074461868	1.3831499339\\
2.4077206171	1.3803441822\\
2.4083460765	1.3813930543\\
2.4089753431	1.3827392383\\
2.4090037331	1.3821394487\\
2.4090654036	1.3797851025\\
2.4090689083	1.3800207659\\
2.4107780873	1.3822046922\\
2.4109543764	1.3793539512\\
2.4125350918	1.380869063\\
2.4132554012	1.3818430829\\
2.4132584	1.3790073703\\
2.413814776	1.3799373282\\
2.4158225469	1.3796107916\\
2.4171656882	1.3783652084\\
2.4174060802	1.3803512089\\
2.4185460376	1.3807112069\\
2.4208235861	1.380049726\\
2.4209900384	1.3777799559\\
2.4229514071	1.3780384099\\
2.4231156175	1.3772266469\\
2.4237960458	1.3782518581\\
2.4242351792	1.3788348715\\
2.4267358489	1.3773362615\\
2.4284470789	1.3780392358\\
2.4290236054	1.3772179527\\
2.4307971089	1.3768086048\\
2.431343599	1.3770265397\\
2.4316859909	1.3757391899\\
2.4321065514	1.3774746173\\
2.4329368048	1.3767794051\\
2.4368068771	1.3761358536\\
2.4393885776	1.3753795959\\
2.4411903097	1.3747501485\\
2.4411921276	1.374095359\\
2.4422816093	1.3738694313\\
2.4436173027	1.3748352518\\
2.4457491328	1.3742338922\\
2.446678535	1.3739706927\\
2.4535630227	1.3724187208\\
2.4554488445	1.3716956104\\
2.45988555	1.3708320222\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
2.2493957052	1.3831605053\\
2.0690440043	1.3927266656\\
2.107096004	1.4025242923\\
2.1080476798	1.4026823284\\
2.1210552324	1.4027796493\\
2.1234705405	1.4027977204\\
2.2316308418	1.4036069626\\
2.2368075927	1.4035515792\\
2.2743071954	1.4039262619\\
2.2769987636	1.4036097436\\
2.2829332205	1.4026924757\\
2.2891442176	1.4019446485\\
2.2903964674	1.4016414059\\
2.2941021418	1.4011701747\\
2.3007596315	1.400219351\\
2.304520021	1.399732752\\
2.3074944739	1.3992417014\\
2.313436619	1.3985068602\\
2.3179056009	1.3975952058\\
2.3201154539	1.3974458364\\
2.3264042755	1.3965888001\\
2.32886517	1.3961063633\\
2.3316923149	1.3958260108\\
2.3334388298	1.3956442778\\
2.3377739538	1.3949827689\\
2.3399472293	1.3946594437\\
2.344747097	1.3940554475\\
2.347138026	1.3936016276\\
2.3494407991	1.3932012483\\
2.3566214938	1.3923292903\\
2.3606569344	1.3916953419\\
2.3626960254	1.3914198565\\
2.3640257245	1.3912500599\\
2.3663562889	1.3909282669\\
2.3718155048	1.390275461\\
2.3745817405	1.3898774148\\
2.3763733601	1.3895534432\\
2.3785756356	1.3892896556\\
2.3807718094	1.3888893246\\
2.3851870183	1.3883869729\\
2.3869941837	1.3881134773\\
2.3882399543	1.387856085\\
2.3907952818	1.3871972575\\
2.3920383541	1.386966323\\
2.4639950233	1.3701107218\\
2.3611844156	1.3876841667\\
2.3578753246	1.3878956135\\
2.2678878618	1.3872223383\\
2.2634596521	1.3867816896\\
2.2493957052	1.3831605053\\
};


\addplot [plotstyle4]
table[row sep=crcr]{%
  2.6 1.375 \\
  2.2 1.45 \\
  2.6 1.45 \\
};


==> figures/nnv/nnv-example_legends.tikz <==
\addlegendimage{plotstyle3}
\addlegendentry{True set $\nnInputSet/\nnHiddenSetExact_k/\nnOutputSetExact$}
\addlegendimage{plotstyle1}
\addlegendentry{Enclosure $\nnHiddenSet_k/\nnOutputSet$}
% \addlegendimage{plotstyle2}
% \addlegendentry{Samples}
\addlegendimage{plotstyle4}
\addlegendentry{Unsafe set $\unsafeSet$}
